Transcoding Billions of Unicode Characters per Second with SIMD Instructions

In software, text is often represented using Unicode formats (UTF-8 and UTF-16). We frequently have to convert text from one format to the other, a process called transcoding. Popular transcoding functions are slower than state-of-the-art disks and networks. These transcoding functions make little use of the single-instruction-multiple-data (SIMD) instructions available on commodity processors. By designing transcoding algorithms for SIMD instructions, we multiply the speed of transcoding on current systems (x64 and ARM). To ensure reproducibility, we make our software freely available as an open source library.

==> converting_utf8_to_utf16.txt <==
UTF-8
U+0000	U+007F 1BYTE
U+0080	U+07FF 2 BYTES
U+0800	U+FFFF	 3 BYTES
U+10000	[nb 3]U+10FFFF	4BYTES

U+0000 to U+D7FF and U+E000 to U+FFFF in UTF16 => single 16-bit word
U+010000 to U+10FFFF => two 16-bit words

U+D800 to U+DFFF illegal



==> notes.txt <==
https://github.com/WojciechMula/utf16utf8

==> referees.txt <==
Jan Wassenberg


ACTIONS	PREFERENCE	REVIEWER	INSTITUTION
	
Recommended
Reason: Expert on software performance. Several research articles.
Jan Wassenberg
janwas@google.com
Google Inc
	
Recommended
Reason: Expert on software efficiency
Juan Cebrian
jcebrian@ditec.um.es
University of Murcia
	
Recommended
Reason: Up-to-date expert on the application of SIMD instructions, many recent papers
Berenger Bramas
Berenger.Bramas@inria.fr
INRA
	
Recommended
Reason: Up-to-date expert on the application of SIMD instructions
Mathias Gottschlag
mathias.gottschlag@kit.edu
Karlsruhe Institute of Technology
	
Recommended
Reason: Wrote one of the few accelerated UTF-8 to UTF-16 transcoder
Robert Cameron
cameron@cs.sfu.ca
Simon Fraser University
	
Recommended
Reason: Wrote one of the few accelerated UTF-8 to UTF-16 transcoders
Hiroshi Inoue
inouehrs@jp.ibm.com

==> results/m1results/lipsumutf16utf8.txt <==
We define the number of bytes to be the number of *input* bytes.
We define a 'char' to be a code point (between 1 and 4 bytes).
===========================
Using ICU version 69.1
testcases: 9
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 91530, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
kpc_set_config failed, run the program with sudo
  13.235 GB/s (1.9 %)    6.617 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 91530, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
   1.648 GB/s (2.5 %)    0.824 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 91530, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
   0.852 GB/s (1.1 %)    0.426 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 91530, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
   0.692 GB/s (1.9 %)    0.346 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 91530, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
  12.922 GB/s (1.4 %)    6.461 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 91530, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
   1.645 GB/s (0.6 %)    0.823 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 46922, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
   6.625 GB/s (4.3 %)    3.312 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 46922, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
   1.663 GB/s (0.7 %)    0.832 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 46922, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
   0.667 GB/s (0.5 %)    0.334 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 46922, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
   0.779 GB/s (1.1 %)    0.389 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 46922, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
   6.472 GB/s (1.8 %)    3.236 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 46922, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
   1.663 GB/s (0.8 %)    0.832 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
   2.351 GB/s (1.1 %)    0.588 Gc/s     4.00 byte/char
convert_utf16_to_utf8+fallback, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
   2.231 GB/s (0.9 %)    0.558 Gc/s     4.00 byte/char
convert_utf16_to_utf8+icu, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
   1.213 GB/s (2.3 %)    0.303 Gc/s     4.00 byte/char
convert_utf16_to_utf8+llvm, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
   1.407 GB/s (2.0 %)    0.352 Gc/s     4.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
   2.351 GB/s (1.8 %)    0.588 Gc/s     4.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
   2.231 GB/s (0.6 %)    0.558 Gc/s     4.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 74612, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
  12.976 GB/s (2.6 %)    6.488 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 74612, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
   1.646 GB/s (1.4 %)    0.823 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 74612, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
   0.894 GB/s (1.4 %)    0.447 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 74612, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
   0.710 GB/s (5.0 %)    0.355 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 74612, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
  12.976 GB/s (2.4 %)    6.488 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 74612, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
   1.664 GB/s (2.0 %)    0.832 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 65532, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
   6.664 GB/s (6.1 %)    3.332 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 65532, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
   1.101 GB/s (2.0 %)    0.551 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 65532, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
   0.483 GB/s (2.8 %)    0.242 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 65532, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
   0.551 GB/s (2.0 %)    0.276 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 65532, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
   6.472 GB/s (1.9 %)    3.236 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 65532, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
   1.099 GB/s (0.8 %)    0.550 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 46750, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
   6.639 GB/s (4.5 %)    3.319 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 46750, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
   1.496 GB/s (0.6 %)    0.748 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 46750, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
   0.616 GB/s (1.4 %)    0.308 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 46750, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
   0.711 GB/s (1.3 %)    0.355 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 46750, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
   6.523 GB/s (2.7 %)    3.261 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 46750, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
   1.496 GB/s (0.9 %)    0.748 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 54290, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
   6.451 GB/s (1.6 %)    3.225 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 54290, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
   1.891 GB/s (1.6 %)    0.946 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 54290, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
   0.669 GB/s (1.2 %)    0.335 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 54290, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
   0.771 GB/s (1.1 %)    0.386 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 54290, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
   6.451 GB/s (1.5 %)    3.225 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 54290, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
   1.902 GB/s (1.2 %)    0.951 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 173882, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
  43.029 GB/s (3.4 %)   21.514 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 173882, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
   6.304 GB/s (0.8 %)    3.152 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 173882, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
   1.530 GB/s (2.8 %)    0.765 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 173882, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
   0.801 GB/s (1.5 %)    0.401 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 173882, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
  43.019 GB/s (3.4 %)   21.509 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 173882, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
   6.304 GB/s (0.7 %)    3.152 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 115962, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
  12.945 GB/s (1.3 %)    6.472 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 115962, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
   1.074 GB/s (3.1 %)    0.537 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 115962, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
   0.564 GB/s (2.6 %)    0.282 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 115962, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
   0.519 GB/s (2.5 %)    0.259 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 115962, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
  13.191 GB/s (3.2 %)    6.595 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 115962, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
   1.074 GB/s (3.5 %)    0.537 Gc/s     2.00 byte/char

==> results/m1results/lipsumutf8utf16.txt <==
We define the number of bytes to be the number of *input* bytes.
We define a 'char' to be a code point (between 1 and 4 bytes).
===========================
Using ICU version 69.1
testcases: 9
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 81685, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
kpc_set_config failed, run the program with sudo
   1.943 GB/s (0.9 %)    1.089 Gc/s     1.78 byte/char
convert_utf8_to_utf16+fallback, input size: 81685, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   1.463 GB/s (7.1 %)    0.820 Gc/s     1.78 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 81685, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   1.163 GB/s (2.4 %)    0.652 Gc/s     1.78 byte/char
convert_utf8_to_utf16+icu, input size: 81685, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   0.695 GB/s (1.6 %)    0.389 Gc/s     1.78 byte/char
convert_utf8_to_utf16+llvm, input size: 81685, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   0.356 GB/s (2.2 %)    0.199 Gc/s     1.78 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 81685, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   1.807 GB/s (0.9 %)    1.012 Gc/s     1.78 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 81685, iterations: 10000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   0.784 GB/s (1.4 %)    0.439 Gc/s     1.78 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 69840, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   3.582 GB/s (1.4 %)    1.203 Gc/s     2.98 byte/char
convert_utf8_to_utf16+fallback, input size: 69840, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   1.658 GB/s (0.7 %)    0.557 Gc/s     2.98 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 69840, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   1.280 GB/s (0.9 %)    0.430 Gc/s     2.98 byte/char
convert_utf8_to_utf16+icu, input size: 69840, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   1.288 GB/s (1.6 %)    0.433 Gc/s     2.98 byte/char
convert_utf8_to_utf16+llvm, input size: 69840, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   0.700 GB/s (0.5 %)    0.235 Gc/s     2.98 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 69840, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   3.163 GB/s (1.2 %)    1.062 Gc/s     2.98 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 69840, iterations: 10000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   0.840 GB/s (0.5 %)    0.282 Gc/s     2.98 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
   1.916 GB/s (0.6 %)    0.479 Gc/s     4.00 byte/char
convert_utf8_to_utf16+fallback, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
   1.831 GB/s (0.7 %)    0.458 Gc/s     4.00 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
   1.208 GB/s (0.9 %)    0.302 Gc/s     4.00 byte/char
convert_utf8_to_utf16+icu, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
   0.768 GB/s (0.8 %)    0.192 Gc/s     4.00 byte/char
convert_utf8_to_utf16+llvm, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
   0.911 GB/s (3.6 %)    0.228 Gc/s     4.00 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
   1.792 GB/s (0.9 %)    0.448 Gc/s     4.00 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 65542, iterations: 10000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
   0.882 GB/s (0.5 %)    0.220 Gc/s     4.00 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 66495, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   1.937 GB/s (0.8 %)    1.087 Gc/s     1.78 byte/char
convert_utf8_to_utf16+fallback, input size: 66495, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   1.470 GB/s (0.7 %)    0.824 Gc/s     1.78 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 66495, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   1.208 GB/s (1.0 %)    0.678 Gc/s     1.78 byte/char
convert_utf8_to_utf16+icu, input size: 66495, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   0.699 GB/s (1.3 %)    0.392 Gc/s     1.78 byte/char
convert_utf8_to_utf16+llvm, input size: 66495, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   0.350 GB/s (1.2 %)    0.197 Gc/s     1.78 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 66495, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   1.809 GB/s (0.8 %)    1.015 Gc/s     1.78 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 66495, iterations: 10000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   0.782 GB/s (1.8 %)    0.439 Gc/s     1.78 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 87997, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   1.891 GB/s (1.6 %)    0.704 Gc/s     2.69 byte/char
convert_utf8_to_utf16+fallback, input size: 87997, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   1.162 GB/s (3.6 %)    0.433 Gc/s     2.69 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 87997, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   0.826 GB/s (1.2 %)    0.308 Gc/s     2.69 byte/char
convert_utf8_to_utf16+icu, input size: 87997, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   0.890 GB/s (1.6 %)    0.332 Gc/s     2.69 byte/char
convert_utf8_to_utf16+llvm, input size: 87997, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   0.498 GB/s (1.9 %)    0.186 Gc/s     2.69 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 87997, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   1.735 GB/s (0.7 %)    0.646 Gc/s     2.69 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 87997, iterations: 10000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   0.685 GB/s (0.4 %)    0.255 Gc/s     2.69 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 67808, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   3.362 GB/s (0.8 %)    1.159 Gc/s     2.90 byte/char
convert_utf8_to_utf16+fallback, input size: 67808, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   1.512 GB/s (0.9 %)    0.521 Gc/s     2.90 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 67808, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   1.127 GB/s (1.1 %)    0.388 Gc/s     2.90 byte/char
convert_utf8_to_utf16+icu, input size: 67808, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   1.172 GB/s (1.8 %)    0.404 Gc/s     2.90 byte/char
convert_utf8_to_utf16+llvm, input size: 67808, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   0.641 GB/s (0.7 %)    0.221 Gc/s     2.90 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 67808, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   2.986 GB/s (1.0 %)    1.029 Gc/s     2.90 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 67808, iterations: 10000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   0.802 GB/s (0.6 %)    0.276 Gc/s     2.90 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 66600, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   1.863 GB/s (1.8 %)    0.759 Gc/s     2.45 byte/char
convert_utf8_to_utf16+fallback, input size: 66600, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   1.646 GB/s (1.7 %)    0.671 Gc/s     2.45 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 66600, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   1.213 GB/s (1.2 %)    0.494 Gc/s     2.45 byte/char
convert_utf8_to_utf16+icu, input size: 66600, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   0.948 GB/s (1.7 %)    0.386 Gc/s     2.45 byte/char
convert_utf8_to_utf16+llvm, input size: 66600, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   0.456 GB/s (2.3 %)    0.186 Gc/s     2.45 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 66600, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   1.743 GB/s (2.1 %)    0.710 Gc/s     2.45 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 66600, iterations: 10000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   0.837 GB/s (0.5 %)    0.341 Gc/s     2.45 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 86940, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
  20.869 GB/s (2.5 %)   20.869 Gc/s     1.00 byte/char
convert_utf8_to_utf16+fallback, input size: 86940, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   5.670 GB/s (1.2 %)    5.670 Gc/s     1.00 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 86940, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   1.230 GB/s (0.6 %)    1.230 Gc/s     1.00 byte/char
convert_utf8_to_utf16+icu, input size: 86940, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   0.435 GB/s (3.5 %)    0.435 Gc/s     1.00 byte/char
convert_utf8_to_utf16+llvm, input size: 86940, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   0.356 GB/s (0.4 %)    0.356 Gc/s     1.00 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 86940, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
  11.856 GB/s (3.6 %)   11.856 Gc/s     1.00 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 86940, iterations: 10000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   1.301 GB/s (0.6 %)    1.301 Gc/s     1.00 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 104770, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   1.927 GB/s (2.1 %)    1.066 Gc/s     1.81 byte/char
convert_utf8_to_utf16+fallback, input size: 104770, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   0.902 GB/s (3.1 %)    0.499 Gc/s     1.81 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 104770, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   0.693 GB/s (0.7 %)    0.383 Gc/s     1.81 byte/char
convert_utf8_to_utf16+icu, input size: 104770, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   0.575 GB/s (1.1 %)    0.318 Gc/s     1.81 byte/char
convert_utf8_to_utf16+llvm, input size: 104770, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   0.360 GB/s (0.8 %)    0.199 Gc/s     1.81 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 104770, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   1.796 GB/s (0.6 %)    0.994 Gc/s     1.81 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 104770, iterations: 10000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   0.594 GB/s (2.0 %)    0.329 Gc/s     1.81 byte/char

==> results/m1results/wikipediautf16utf8.txt <==
We define the number of bytes to be the number of *input* bytes.
We define a 'char' to be a code point (between 1 and 4 bytes).
===========================
Using ICU version 69.1
testcases: 18
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 849690, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
kpc_set_config failed, run the program with sudo
  13.131 GB/s (2.6 %)    6.565 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 849690, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
   2.014 GB/s (2.3 %)    1.007 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 849690, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
   0.802 GB/s (5.5 %)    0.401 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 849690, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
   0.643 GB/s (1.2 %)    0.322 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 849690, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
  13.363 GB/s (6.3 %)    6.682 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 849690, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
   2.011 GB/s (1.6 %)    1.006 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 274418, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
  11.996 GB/s (4.5 %)    5.998 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 274418, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
   2.631 GB/s (1.3 %)    1.316 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 274418, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
   0.884 GB/s (1.2 %)    0.442 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 274418, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
   0.672 GB/s (0.8 %)    0.336 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 274418, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
  10.995 GB/s (14.6 %)    5.498 Gc/s     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 274418, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
   2.616 GB/s (0.9 %)    1.308 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 287666, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
  18.510 GB/s (2.7 %)    9.255 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 287666, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
   2.381 GB/s (1.6 %)    1.191 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 287666, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
   1.012 GB/s (1.3 %)    0.506 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 287666, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
   0.673 GB/s (0.7 %)    0.337 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 287666, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
  17.217 GB/s (2.4 %)    8.609 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 287666, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
   2.386 GB/s (1.2 %)    1.193 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 775020, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
  34.067 GB/s (2.3 %)   17.033 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 775020, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
   5.911 GB/s (0.8 %)    2.955 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 775020, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
   1.480 GB/s (2.0 %)    0.740 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 775020, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
   0.792 GB/s (0.7 %)    0.396 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 775020, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
  33.455 GB/s (1.6 %)   16.727 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 775020, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
   5.905 GB/s (0.5 %)    2.952 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 168252, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
  29.261 GB/s (3.3 %)   14.630 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 168252, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
   4.568 GB/s (0.8 %)    2.284 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 168252, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
   1.266 GB/s (1.4 %)    0.633 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 168252, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
   0.758 GB/s (0.8 %)    0.379 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 168252, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
  29.261 GB/s (3.8 %)   14.630 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 168252, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
   4.625 GB/s (6.4 %)    2.313 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 869736, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
  12.620 GB/s (6.1 %)    6.310 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 869736, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
   3.661 GB/s (1.8 %)    1.831 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 869736, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
   1.223 GB/s (4.3 %)    0.612 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 869736, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
   0.736 GB/s (0.9 %)    0.368 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 869736, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
  12.031 GB/s (3.0 %)    6.015 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 869736, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
   3.653 GB/s (1.1 %)    1.827 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 402432, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
  25.825 GB/s (2.8 %)   12.912 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 402432, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
   4.545 GB/s (2.4 %)    2.273 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 402432, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
   1.313 GB/s (1.1 %)    0.656 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 402432, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
   0.760 GB/s (0.7 %)    0.380 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 402432, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
  26.174 GB/s (1.8 %)   13.087 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 402432, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
   4.554 GB/s (0.8 %)    2.277 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 286000, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
  18.353 GB/s (1.7 %)    9.177 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 286000, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
   2.181 GB/s (2.3 %)    1.091 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 286000, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
   0.832 GB/s (1.6 %)    0.416 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 286000, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
   0.650 GB/s (0.7 %)    0.325 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 286000, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
  17.829 GB/s (4.2 %)    8.915 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 286000, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
   2.183 GB/s (2.5 %)    1.092 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 292704, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
  15.751 GB/s (1.9 %)    7.876 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 292704, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
   1.774 GB/s (1.4 %)    0.887 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 292704, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
   0.703 GB/s (1.9 %)    0.352 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 292704, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
   0.601 GB/s (1.2 %)    0.300 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 292704, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
  15.577 GB/s (10.9 %)    7.788 Gc/s     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 292704, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
   1.780 GB/s (1.1 %)    0.890 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 547918, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
  10.743 GB/s (4.9 %)    5.372 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 547918, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
   2.103 GB/s (3.0 %)    1.052 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 547918, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
   0.772 GB/s (1.1 %)    0.386 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 547918, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
   0.645 GB/s (0.7 %)    0.323 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 547918, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
  10.787 GB/s (1.6 %)    5.394 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 547918, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
   2.103 GB/s (2.1 %)    1.051 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 237784, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
  11.791 GB/s (1.7 %)    5.896 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 237784, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
   2.585 GB/s (2.4 %)    1.292 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 237784, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
   0.873 GB/s (0.8 %)    0.436 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 237784, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
   0.679 GB/s (0.9 %)    0.340 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 237784, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
  11.791 GB/s (5.5 %)    5.895 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 237784, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
   2.592 GB/s (2.3 %)    1.296 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 145838, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
  13.566 GB/s (1.5 %)    6.783 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 145838, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
   2.100 GB/s (2.6 %)    1.050 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 145838, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
   0.767 GB/s (1.1 %)    0.383 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 145838, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
   0.615 GB/s (1.7 %)    0.308 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 145838, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
  13.726 GB/s (4.1 %)    6.863 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 145838, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
   2.123 GB/s (2.9 %)    1.061 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 249390, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
  19.184 GB/s (1.5 %)    9.592 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 249390, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
   2.023 GB/s (1.5 %)    1.011 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 249390, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
   0.794 GB/s (2.3 %)    0.397 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 249390, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
   0.634 GB/s (1.6 %)    0.317 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 249390, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
  19.246 GB/s (1.3 %)    9.623 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 249390, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
   2.028 GB/s (1.4 %)    1.014 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 547232, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
  18.524 GB/s (17.0 %)    9.262 Gc/s     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8+fallback, input size: 547232, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
   3.943 GB/s (1.4 %)    1.971 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 547232, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
   1.244 GB/s (2.2 %)    0.622 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 547232, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
   0.742 GB/s (1.6 %)    0.371 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 547232, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
  18.016 GB/s (4.2 %)    9.008 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 547232, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
   3.955 GB/s (2.1 %)    1.977 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 624076, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
  12.890 GB/s (2.4 %)    6.445 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 624076, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
   1.881 GB/s (5.3 %)    0.941 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 624076, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
   0.751 GB/s (1.7 %)    0.375 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 624076, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
   0.623 GB/s (1.7 %)    0.311 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 624076, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
  12.317 GB/s (6.0 %)    6.159 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 624076, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
   1.880 GB/s (1.8 %)    0.940 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 809518, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
  10.958 GB/s (2.6 %)    5.479 Gc/s     2.00 byte/char
convert_utf16_to_utf8+fallback, input size: 809518, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
   2.776 GB/s (1.9 %)    1.388 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 809518, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
   0.950 GB/s (3.2 %)    0.475 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 809518, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
   0.723 GB/s (1.8 %)    0.361 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 809518, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
  10.933 GB/s (3.1 %)    5.467 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 809518, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
   2.773 GB/s (1.9 %)    1.386 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 370886, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
  17.386 GB/s (20.2 %)    8.693 Gc/s     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8+fallback, input size: 370886, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
   2.652 GB/s (2.9 %)    1.326 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 370886, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
   1.073 GB/s (2.2 %)    0.537 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 370886, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
   0.688 GB/s (0.7 %)    0.344 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 370886, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
  18.056 GB/s (2.9 %)    9.028 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 370886, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
   2.678 GB/s (0.8 %)    1.339 Gc/s     2.00 byte/char
input detected as UTF16 little-endian
current system detected as arm64
===========================
convert_utf16_to_utf8+arm64, input size: 564840, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   7.328 GB/s (18.6 %)    3.664 Gc/s     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8+fallback, input size: 564840, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   1.712 GB/s (0.8 %)    0.856 Gc/s     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 564840, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   0.793 GB/s (1.2 %)    0.397 Gc/s     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 564840, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   0.625 GB/s (1.2 %)    0.313 Gc/s     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+arm64, input size: 564840, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   8.221 GB/s (16.3 %)    4.110 Gc/s     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 564840, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   1.708 GB/s (1.9 %)    0.854 Gc/s     2.00 byte/char


==> results/m1results/wikipediautf8utf16.txt <==
We define the number of bytes to be the number of *input* bytes.
We define a 'char' to be a code point (between 1 and 4 bytes).
===========================
Using ICU version 69.1
testcases: 18
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 533857, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
kpc_set_config failed, run the program with sudo
   2.465 GB/s (2.2 %)    1.962 Gc/s     1.26 byte/char
convert_utf8_to_utf16+fallback, input size: 533857, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   1.262 GB/s (3.1 %)    1.005 Gc/s     1.26 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 533857, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   0.759 GB/s (1.8 %)    0.604 Gc/s     1.26 byte/char
convert_utf8_to_utf16+icu, input size: 533857, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   0.448 GB/s (1.6 %)    0.357 Gc/s     1.26 byte/char
convert_utf8_to_utf16+llvm, input size: 533857, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   0.336 GB/s (1.2 %)    0.268 Gc/s     1.26 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 533857, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   2.253 GB/s (2.1 %)    1.793 Gc/s     1.26 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 533857, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   0.719 GB/s (0.6 %)    0.572 Gc/s     1.26 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 181321, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   2.079 GB/s (1.8 %)    1.573 Gc/s     1.32 byte/char
convert_utf8_to_utf16+fallback, input size: 181321, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   1.634 GB/s (1.2 %)    1.237 Gc/s     1.32 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 181321, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   0.871 GB/s (1.3 %)    0.659 Gc/s     1.32 byte/char
convert_utf8_to_utf16+icu, input size: 181321, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   0.497 GB/s (1.0 %)    0.376 Gc/s     1.32 byte/char
convert_utf8_to_utf16+llvm, input size: 181321, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   0.367 GB/s (0.5 %)    0.278 Gc/s     1.32 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 181321, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   1.891 GB/s (4.1 %)    1.431 Gc/s     1.32 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 181321, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   0.836 GB/s (7.8 %)    0.632 Gc/s     1.32 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 152721, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   2.129 GB/s (1.1 %)    2.005 Gc/s     1.06 byte/char
convert_utf8_to_utf16+fallback, input size: 152721, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   1.355 GB/s (1.4 %)    1.276 Gc/s     1.06 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 152721, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   0.838 GB/s (2.5 %)    0.789 Gc/s     1.06 byte/char
convert_utf8_to_utf16+icu, input size: 152721, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   0.405 GB/s (0.7 %)    0.381 Gc/s     1.06 byte/char
convert_utf8_to_utf16+llvm, input size: 152721, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   0.312 GB/s (0.7 %)    0.294 Gc/s     1.06 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 152721, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   1.978 GB/s (1.1 %)    1.863 Gc/s     1.06 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 152721, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   0.753 GB/s (0.7 %)    0.709 Gc/s     1.06 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 390368, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
  11.755 GB/s (2.3 %)   11.669 Gc/s     1.01 byte/char
convert_utf8_to_utf16+fallback, input size: 390368, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   4.913 GB/s (1.5 %)    4.877 Gc/s     1.01 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 390368, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   1.203 GB/s (2.7 %)    1.194 Gc/s     1.01 byte/char
convert_utf8_to_utf16+icu, input size: 390368, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   0.419 GB/s (0.6 %)    0.416 Gc/s     1.01 byte/char
convert_utf8_to_utf16+llvm, input size: 390368, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   0.354 GB/s (0.5 %)    0.351 Gc/s     1.01 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 390368, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   8.218 GB/s (1.4 %)    8.158 Gc/s     1.01 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 390368, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   1.265 GB/s (0.4 %)    1.256 Gc/s     1.01 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 86963, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   4.733 GB/s (1.0 %)    4.578 Gc/s     1.03 byte/char
convert_utf8_to_utf16+fallback, input size: 86963, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   3.074 GB/s (1.4 %)    2.974 Gc/s     1.03 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 86963, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   1.055 GB/s (1.2 %)    1.020 Gc/s     1.03 byte/char
convert_utf8_to_utf16+icu, input size: 86963, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   0.422 GB/s (0.8 %)    0.408 Gc/s     1.03 byte/char
convert_utf8_to_utf16+llvm, input size: 86963, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   0.344 GB/s (0.8 %)    0.333 Gc/s     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 86963, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   3.740 GB/s (0.9 %)    3.618 Gc/s     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 86963, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   1.089 GB/s (0.9 %)    1.054 Gc/s     1.03 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 446908, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   2.394 GB/s (3.6 %)    2.330 Gc/s     1.03 byte/char
convert_utf8_to_utf16+fallback, input size: 446908, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   1.910 GB/s (2.1 %)    1.859 Gc/s     1.03 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 446908, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   0.992 GB/s (0.6 %)    0.965 Gc/s     1.03 byte/char
convert_utf8_to_utf16+icu, input size: 446908, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   0.415 GB/s (0.4 %)    0.404 Gc/s     1.03 byte/char
convert_utf8_to_utf16+llvm, input size: 446908, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   0.339 GB/s (0.8 %)    0.330 Gc/s     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 446908, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   2.063 GB/s (0.6 %)    2.008 Gc/s     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 446908, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   0.902 GB/s (0.5 %)    0.878 Gc/s     1.03 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 205779, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   3.796 GB/s (1.1 %)    3.712 Gc/s     1.02 byte/char
convert_utf8_to_utf16+fallback, input size: 205779, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   2.797 GB/s (1.6 %)    2.735 Gc/s     1.02 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 205779, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   1.075 GB/s (1.0 %)    1.051 Gc/s     1.02 byte/char
convert_utf8_to_utf16+icu, input size: 205779, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   0.419 GB/s (0.5 %)    0.410 Gc/s     1.02 byte/char
convert_utf8_to_utf16+llvm, input size: 205779, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   0.346 GB/s (2.1 %)    0.339 Gc/s     1.02 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 205779, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   3.500 GB/s (12.8 %)    3.423 Gc/s     1.02 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 205779, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   1.060 GB/s (1.1 %)    1.036 Gc/s     1.02 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 181348, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   2.673 GB/s (1.0 %)    2.108 Gc/s     1.27 byte/char
convert_utf8_to_utf16+fallback, input size: 181348, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   1.391 GB/s (0.7 %)    1.097 Gc/s     1.27 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 181348, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   0.785 GB/s (1.5 %)    0.619 Gc/s     1.27 byte/char
convert_utf8_to_utf16+icu, input size: 181348, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   0.462 GB/s (1.1 %)    0.365 Gc/s     1.27 byte/char
convert_utf8_to_utf16+llvm, input size: 181348, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   0.341 GB/s (1.4 %)    0.269 Gc/s     1.27 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 181348, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   2.223 GB/s (0.9 %)    1.753 Gc/s     1.27 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 181348, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   0.762 GB/s (0.7 %)    0.601 Gc/s     1.27 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 190114, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   2.182 GB/s (2.6 %)    1.680 Gc/s     1.30 byte/char
convert_utf8_to_utf16+fallback, input size: 190114, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   1.115 GB/s (1.7 %)    0.859 Gc/s     1.30 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 190114, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   0.675 GB/s (1.5 %)    0.520 Gc/s     1.30 byte/char
convert_utf8_to_utf16+icu, input size: 190114, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   0.446 GB/s (0.7 %)    0.344 Gc/s     1.30 byte/char
convert_utf8_to_utf16+llvm, input size: 190114, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   0.322 GB/s (0.3 %)    0.248 Gc/s     1.30 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 190114, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   1.951 GB/s (0.4 %)    1.502 Gc/s     1.30 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 190114, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   0.673 GB/s (0.3 %)    0.518 Gc/s     1.30 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 396593, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   2.121 GB/s (0.6 %)    1.465 Gc/s     1.45 byte/char
convert_utf8_to_utf16+fallback, input size: 396593, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   1.406 GB/s (4.7 %)    0.971 Gc/s     1.45 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 396593, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   0.808 GB/s (3.5 %)    0.558 Gc/s     1.45 byte/char
convert_utf8_to_utf16+icu, input size: 396593, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   0.524 GB/s (2.2 %)    0.362 Gc/s     1.45 byte/char
convert_utf8_to_utf16+llvm, input size: 396593, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   0.374 GB/s (2.6 %)    0.259 Gc/s     1.45 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 396593, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   1.980 GB/s (2.9 %)    1.368 Gc/s     1.45 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 396593, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   0.771 GB/s (2.3 %)    0.533 Gc/s     1.45 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 164355, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   2.182 GB/s (9.3 %)    1.578 Gc/s     1.38 byte/char
convert_utf8_to_utf16+fallback, input size: 164355, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   1.662 GB/s (3.8 %)    1.202 Gc/s     1.38 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 164355, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   0.896 GB/s (2.3 %)    0.648 Gc/s     1.38 byte/char
convert_utf8_to_utf16+icu, input size: 164355, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   0.524 GB/s (1.0 %)    0.379 Gc/s     1.38 byte/char
convert_utf8_to_utf16+llvm, input size: 164355, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   0.381 GB/s (2.8 %)    0.275 Gc/s     1.38 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 164355, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   1.959 GB/s (1.0 %)    1.417 Gc/s     1.38 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 164355, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   0.844 GB/s (2.6 %)    0.611 Gc/s     1.38 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 97859, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   2.175 GB/s (2.5 %)    1.620 Gc/s     1.34 byte/char
convert_utf8_to_utf16+fallback, input size: 97859, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   1.288 GB/s (2.4 %)    0.960 Gc/s     1.34 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 97859, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   0.753 GB/s (2.6 %)    0.561 Gc/s     1.34 byte/char
convert_utf8_to_utf16+icu, input size: 97859, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   0.477 GB/s (2.3 %)    0.355 Gc/s     1.34 byte/char
convert_utf8_to_utf16+llvm, input size: 97859, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   0.327 GB/s (2.0 %)    0.243 Gc/s     1.34 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 97859, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   1.972 GB/s (3.9 %)    1.469 Gc/s     1.34 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 97859, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   0.736 GB/s (2.7 %)    0.548 Gc/s     1.34 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 156209, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   2.346 GB/s (0.9 %)    1.873 Gc/s     1.25 byte/char
convert_utf8_to_utf16+fallback, input size: 156209, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   1.263 GB/s (1.4 %)    1.008 Gc/s     1.25 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 156209, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   0.758 GB/s (3.3 %)    0.605 Gc/s     1.25 byte/char
convert_utf8_to_utf16+icu, input size: 156209, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   0.448 GB/s (1.1 %)    0.357 Gc/s     1.25 byte/char
convert_utf8_to_utf16+llvm, input size: 156209, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   0.331 GB/s (0.5 %)    0.264 Gc/s     1.25 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 156209, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   2.017 GB/s (1.0 %)    1.610 Gc/s     1.25 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 156209, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   0.726 GB/s (1.8 %)    0.579 Gc/s     1.25 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 280660, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   2.861 GB/s (8.3 %)    2.790 Gc/s     1.03 byte/char
convert_utf8_to_utf16+fallback, input size: 280660, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   2.171 GB/s (4.1 %)    2.117 Gc/s     1.03 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 280660, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   1.024 GB/s (1.4 %)    0.998 Gc/s     1.03 byte/char
convert_utf8_to_utf16+icu, input size: 280660, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   0.416 GB/s (1.6 %)    0.405 Gc/s     1.03 byte/char
convert_utf8_to_utf16+llvm, input size: 280660, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   0.341 GB/s (2.0 %)    0.332 Gc/s     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 280660, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   2.600 GB/s (2.8 %)    2.534 Gc/s     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 280660, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   0.957 GB/s (0.6 %)    0.933 Gc/s     1.03 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 407095, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   2.172 GB/s (2.4 %)    1.665 Gc/s     1.30 byte/char
convert_utf8_to_utf16+fallback, input size: 407095, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   1.180 GB/s (2.9 %)    0.904 Gc/s     1.30 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 407095, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   0.727 GB/s (1.5 %)    0.557 Gc/s     1.30 byte/char
convert_utf8_to_utf16+icu, input size: 407095, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   0.457 GB/s (2.2 %)    0.350 Gc/s     1.30 byte/char
convert_utf8_to_utf16+llvm, input size: 407095, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   0.335 GB/s (2.4 %)    0.257 Gc/s     1.30 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 407095, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   2.048 GB/s (4.6 %)    1.570 Gc/s     1.30 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 407095, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   0.696 GB/s (2.3 %)    0.534 Gc/s     1.30 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 593589, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   2.690 GB/s (3.9 %)    1.834 Gc/s     1.47 byte/char
convert_utf8_to_utf16+fallback, input size: 593589, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   1.843 GB/s (3.1 %)    1.257 Gc/s     1.47 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 593589, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   1.025 GB/s (2.3 %)    0.699 Gc/s     1.47 byte/char
convert_utf8_to_utf16+icu, input size: 593589, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   0.573 GB/s (0.6 %)    0.390 Gc/s     1.47 byte/char
convert_utf8_to_utf16+llvm, input size: 593589, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   0.425 GB/s (0.8 %)    0.290 Gc/s     1.47 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 593589, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   2.447 GB/s (3.4 %)    1.668 Gc/s     1.47 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 593589, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   0.884 GB/s (1.2 %)    0.603 Gc/s     1.47 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 195078, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   2.590 GB/s (5.9 %)    2.462 Gc/s     1.05 byte/char
convert_utf8_to_utf16+fallback, input size: 195078, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   1.537 GB/s (3.9 %)    1.461 Gc/s     1.05 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 195078, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   0.880 GB/s (2.1 %)    0.837 Gc/s     1.05 byte/char
convert_utf8_to_utf16+icu, input size: 195078, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   0.407 GB/s (1.3 %)    0.387 Gc/s     1.05 byte/char
convert_utf8_to_utf16+llvm, input size: 195078, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   0.318 GB/s (2.2 %)    0.303 Gc/s     1.05 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 195078, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   2.348 GB/s (4.1 %)    2.232 Gc/s     1.05 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 195078, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   0.803 GB/s (2.3 %)    0.763 Gc/s     1.05 byte/char
input detected as UTF8
current system detected as arm64
===========================
convert_utf8_to_utf16+arm64, input size: 319029, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   1.459 GB/s (3.9 %)    1.292 Gc/s     1.13 byte/char
convert_utf8_to_utf16+fallback, input size: 319029, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   0.997 GB/s (4.3 %)    0.882 Gc/s     1.13 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 319029, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   0.643 GB/s (3.4 %)    0.569 Gc/s     1.13 byte/char
convert_utf8_to_utf16+icu, input size: 319029, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   0.385 GB/s (2.0 %)    0.341 Gc/s     1.13 byte/char
convert_utf8_to_utf16+llvm, input size: 319029, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   0.309 GB/s (1.8 %)    0.274 Gc/s     1.13 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+arm64, input size: 319029, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   1.384 GB/s (4.5 %)    1.225 Gc/s     1.13 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 319029, iterations: 10000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   0.629 GB/s (2.8 %)    0.556 Gc/s     1.13 byte/char

==> results/romeresults/lipsumutf16utf8.txt <==
We define the number of bytes to be the number of *input* bytes.
We define a 'char' to be a code point (between 1 and 4 bytes).
===========================
Using ICU version 67.1
testcases: 9
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 91530, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
  12.034 ins/byte,   12.034 cycle/byte,    1.392 GB/s (0.4 %), 0.000033 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.931 ins/cycle
  24.069 ins/char,   24.069 cycle/char,    0.696 Gc/s (0.4 %), 0.000066 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 91530, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
   1.789 ins/byte,    1.789 cycle/byte,    8.586 GB/s (1.0 %), 0.000033 b.misses/byte, 0.000000 c.mis/byte,    3.411 GHz,    4.502 ins/cycle
   3.577 ins/char,    3.577 cycle/char,    4.293 Gc/s (1.0 %), 0.000066 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 91530, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
  14.692 ins/byte,   14.692 cycle/byte,    0.857 GB/s (1.2 %), 0.001125 b.misses/byte, 0.000000 c.mis/byte,    2.618 GHz,    4.809 ins/cycle
  29.384 ins/char,   29.384 cycle/char,    0.429 Gc/s (1.2 %), 0.002251 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 91530, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
  14.927 ins/byte,   14.927 cycle/byte,    1.074 GB/s (0.6 %), 0.003758 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.722 ins/cycle
  29.855 ins/char,   29.855 cycle/char,    0.537 Gc/s (0.6 %), 0.007517 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 91530, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
   3.260 ins/byte,    3.260 cycle/byte,    4.936 GB/s (0.6 %), 0.000076 b.misses/byte, 0.000000 c.mis/byte,    3.407 GHz,    4.723 ins/cycle
   6.521 ins/char,    6.521 cycle/char,    2.468 Gc/s (0.6 %), 0.000153 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 91530, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
   2.818 ins/byte,    2.818 cycle/byte,    5.412 GB/s (0.3 %), 0.000033 b.misses/byte, 0.000000 c.mis/byte,    3.408 GHz,    4.475 ins/cycle
   5.635 ins/char,    5.635 cycle/char,    2.706 Gc/s (0.3 %), 0.000066 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 91530, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
  12.034 ins/byte,   12.034 cycle/byte,    1.388 GB/s (0.4 %), 0.000404 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.916 ins/cycle
  24.069 ins/char,   24.069 cycle/char,    0.694 Gc/s (0.4 %), 0.000808 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 91530, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
   1.789 ins/byte,    1.789 cycle/byte,    8.586 GB/s (1.0 %), 0.000033 b.misses/byte, 0.000000 c.mis/byte,    3.415 GHz,    4.497 ins/cycle
   3.577 ins/char,    3.577 cycle/char,    4.293 Gc/s (1.0 %), 0.000066 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 91530, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf16.txt
   2.818 ins/byte,    2.818 cycle/byte,    5.416 GB/s (0.4 %), 0.000033 b.misses/byte, 0.000000 c.mis/byte,    3.408 GHz,    4.477 ins/cycle
   5.635 ins/char,    5.635 cycle/char,    2.708 Gc/s (0.4 %), 0.000066 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 46922, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
  16.906 ins/byte,   16.906 cycle/byte,    0.950 GB/s (0.3 %), 0.002941 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.724 ins/cycle
  33.814 ins/char,   33.814 cycle/char,    0.475 Gc/s (0.3 %), 0.005882 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 46922, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
   2.892 ins/byte,    2.892 cycle/byte,    5.936 GB/s (0.9 %), 0.000064 b.misses/byte, 0.000000 c.mis/byte,    3.426 GHz,    5.011 ins/cycle
   5.785 ins/char,    5.785 cycle/char,    2.968 Gc/s (0.9 %), 0.000128 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 46922, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
  21.791 ins/byte,   21.791 cycle/byte,    0.640 GB/s (1.4 %), 0.005946 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.107 ins/cycle
  43.585 ins/char,   43.585 cycle/char,    0.320 Gc/s (1.4 %), 0.011893 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 46922, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
  18.912 ins/byte,   18.912 cycle/byte,    0.951 GB/s (0.6 %), 0.002962 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    5.293 ins/cycle
  37.827 ins/char,   37.827 cycle/char,    0.476 Gc/s (0.6 %), 0.005925 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 46922, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
   3.267 ins/byte,    3.267 cycle/byte,    4.993 GB/s (0.7 %), 0.000085 b.misses/byte, 0.000000 c.mis/byte,    3.423 GHz,    4.766 ins/cycle
   6.535 ins/char,    6.535 cycle/char,    2.497 Gc/s (0.7 %), 0.000171 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 46922, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
   2.889 ins/byte,    2.889 cycle/byte,    5.256 GB/s (0.9 %), 0.001939 b.misses/byte, 0.000000 c.mis/byte,    3.421 GHz,    4.438 ins/cycle
   5.777 ins/char,    5.777 cycle/char,    2.628 Gc/s (0.9 %), 0.003879 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 46922, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
  16.906 ins/byte,   16.906 cycle/byte,    0.948 GB/s (0.3 %), 0.002941 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.714 ins/cycle
  33.814 ins/char,   33.814 cycle/char,    0.474 Gc/s (0.3 %), 0.005882 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 46922, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
   2.892 ins/byte,    2.892 cycle/byte,    5.936 GB/s (0.9 %), 0.000064 b.misses/byte, 0.000000 c.mis/byte,    3.426 GHz,    5.012 ins/cycle
   5.785 ins/char,    5.785 cycle/char,    2.968 Gc/s (0.9 %), 0.000128 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 46922, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf16.txt
   2.889 ins/byte,    2.889 cycle/byte,    5.251 GB/s (0.6 %), 0.001939 b.misses/byte, 0.000000 c.mis/byte,    3.420 GHz,    4.434 ins/cycle
   5.777 ins/char,    5.777 cycle/char,    2.625 Gc/s (0.6 %), 0.003879 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
  13.003 ins/byte,   13.003 cycle/byte,    1.214 GB/s (0.5 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.646 ins/cycle
  52.012 ins/char,   52.012 cycle/char,    0.304 Gc/s (0.5 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf16_to_utf8+haswell, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
  12.161 ins/byte,   12.161 cycle/byte,    1.304 GB/s (0.4 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.666 ins/cycle
  48.641 ins/char,   48.641 cycle/char,    0.326 Gc/s (0.4 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf16_to_utf8+icu, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
  17.343 ins/byte,   17.343 cycle/byte,    0.921 GB/s (0.4 %), 0.000290 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.703 ins/cycle
  69.371 ins/char,   69.371 cycle/char,    0.230 Gc/s (0.4 %), 0.001160 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf16_to_utf8+llvm, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
  10.754 ins/byte,   10.754 cycle/byte,    1.581 GB/s (0.4 %), 0.000076 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    5.002 ins/cycle
  43.015 ins/char,   43.015 cycle/char,    0.395 Gc/s (0.4 %), 0.000305 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
  11.514 ins/byte,   11.514 cycle/byte,    1.584 GB/s (2.0 %), 0.000076 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    5.366 ins/cycle
  46.053 ins/char,   46.053 cycle/char,    0.396 Gc/s (2.0 %), 0.000305 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf16_to_utf8+westmere, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
  12.191 ins/byte,   12.191 cycle/byte,    1.233 GB/s (0.5 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.423 ins/cycle
  48.764 ins/char,   48.764 cycle/char,    0.308 Gc/s (0.5 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
  13.003 ins/byte,   13.003 cycle/byte,    1.214 GB/s (0.4 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.646 ins/cycle
  52.012 ins/char,   52.012 cycle/char,    0.303 Gc/s (0.4 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
  12.161 ins/byte,   12.161 cycle/byte,    1.303 GB/s (0.4 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.664 ins/cycle
  48.641 ins/char,   48.641 cycle/char,    0.326 Gc/s (0.4 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf16.txt
  12.191 ins/byte,   12.191 cycle/byte,    1.233 GB/s (0.5 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.423 ins/cycle
  48.764 ins/char,   48.764 cycle/char,    0.308 Gc/s (0.5 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 74612, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
  12.024 ins/byte,   12.024 cycle/byte,    1.389 GB/s (0.4 %), 0.000442 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.913 ins/cycle
  24.048 ins/char,   24.048 cycle/char,    0.694 Gc/s (0.4 %), 0.000885 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 74612, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
   1.787 ins/byte,    1.787 cycle/byte,    8.600 GB/s (1.1 %), 0.000040 b.misses/byte, 0.000000 c.mis/byte,    3.418 GHz,    4.497 ins/cycle
   3.574 ins/char,    3.574 cycle/char,    4.300 Gc/s (1.1 %), 0.000080 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 74612, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
  14.696 ins/byte,   14.696 cycle/byte,    1.183 GB/s (2.1 %), 0.000281 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    5.114 ins/cycle
  29.393 ins/char,   29.393 cycle/char,    0.591 Gc/s (2.1 %), 0.000563 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 74612, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
  14.915 ins/byte,   14.915 cycle/byte,    1.102 GB/s (0.3 %), 0.000509 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.839 ins/cycle
  29.831 ins/char,   29.831 cycle/char,    0.551 Gc/s (0.3 %), 0.001019 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 74612, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
   3.262 ins/byte,    3.262 cycle/byte,    4.935 GB/s (0.7 %), 0.000080 b.misses/byte, 0.000000 c.mis/byte,    3.412 GHz,    4.719 ins/cycle
   6.524 ins/char,    6.524 cycle/char,    2.468 Gc/s (0.7 %), 0.000161 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 74612, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
   2.818 ins/byte,    2.818 cycle/byte,    5.413 GB/s (0.3 %), 0.000040 b.misses/byte, 0.000000 c.mis/byte,    3.412 GHz,    4.471 ins/cycle
   5.636 ins/char,    5.636 cycle/char,    2.706 Gc/s (0.3 %), 0.000080 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 74612, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
  12.024 ins/byte,   12.024 cycle/byte,    1.394 GB/s (0.5 %), 0.000040 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.933 ins/cycle
  24.048 ins/char,   24.048 cycle/char,    0.697 Gc/s (0.5 %), 0.000080 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 74612, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
   1.787 ins/byte,    1.787 cycle/byte,    8.600 GB/s (1.2 %), 0.000040 b.misses/byte, 0.000000 c.mis/byte,    3.418 GHz,    4.497 ins/cycle
   3.574 ins/char,    3.574 cycle/char,    4.300 Gc/s (1.2 %), 0.000080 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 74612, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf16.txt
   2.818 ins/byte,    2.818 cycle/byte,    5.412 GB/s (0.4 %), 0.000040 b.misses/byte, 0.000000 c.mis/byte,    3.411 GHz,    4.471 ins/cycle
   5.636 ins/char,    5.636 cycle/char,    2.706 Gc/s (0.4 %), 0.000080 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 65532, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
  15.667 ins/byte,   15.667 cycle/byte,    0.706 GB/s (1.4 %), 0.059620 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.257 ins/cycle
  31.335 ins/char,   31.335 cycle/char,    0.353 Gc/s (1.4 %), 0.119243 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 65532, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
   2.884 ins/byte,    2.884 cycle/byte,    5.845 GB/s (1.3 %), 0.000046 b.misses/byte, 0.000000 c.mis/byte,    3.414 GHz,    4.937 ins/cycle
   5.768 ins/char,    5.768 cycle/char,    2.923 Gc/s (1.3 %), 0.000092 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 65532, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
  20.125 ins/byte,   20.125 cycle/byte,    0.486 GB/s (2.5 %), 0.130669 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.878 ins/cycle
  40.251 ins/char,   40.251 cycle/char,    0.243 Gc/s (2.5 %), 0.261346 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 65532, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
  17.746 ins/byte,   17.746 cycle/byte,    0.725 GB/s (0.6 %), 0.063694 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.786 ins/cycle
  35.493 ins/char,   35.493 cycle/char,    0.362 Gc/s (0.6 %), 0.127392 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 65532, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
   3.262 ins/byte,    3.262 cycle/byte,    4.933 GB/s (0.7 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.415 GHz,    4.713 ins/cycle
   6.525 ins/char,    6.525 cycle/char,    2.466 Gc/s (0.7 %), 0.000122 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 65532, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
   4.038 ins/byte,    4.038 cycle/byte,    3.834 GB/s (1.0 %), 0.002686 b.misses/byte, 0.000000 c.mis/byte,    3.408 GHz,    4.543 ins/cycle
   8.076 ins/char,    8.076 cycle/char,    1.917 Gc/s (1.0 %), 0.005372 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 65532, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
  15.667 ins/byte,   15.667 cycle/byte,    0.703 GB/s (1.2 %), 0.060673 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.245 ins/cycle
  31.335 ins/char,   31.335 cycle/char,    0.352 Gc/s (1.2 %), 0.121349 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 65532, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
   2.884 ins/byte,    2.884 cycle/byte,    5.830 GB/s (0.9 %), 0.000046 b.misses/byte, 0.000000 c.mis/byte,    3.416 GHz,    4.922 ins/cycle
   5.768 ins/char,    5.768 cycle/char,    2.915 Gc/s (0.9 %), 0.000092 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 65532, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf16.txt
   4.038 ins/byte,    4.038 cycle/byte,    3.834 GB/s (0.9 %), 0.002701 b.misses/byte, 0.000000 c.mis/byte,    3.408 GHz,    4.543 ins/cycle
   8.076 ins/char,    8.076 cycle/char,    1.917 Gc/s (0.9 %), 0.005402 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 46750, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
  16.571 ins/byte,   16.571 cycle/byte,    0.878 GB/s (0.5 %), 0.013690 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.282 ins/cycle
  33.143 ins/char,   33.143 cycle/char,    0.439 Gc/s (0.5 %), 0.027381 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 46750, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
   2.889 ins/byte,    2.889 cycle/byte,    5.855 GB/s (1.3 %), 0.000064 b.misses/byte, 0.000000 c.mis/byte,    3.420 GHz,    4.945 ins/cycle
   5.778 ins/char,    5.778 cycle/char,    2.927 Gc/s (1.3 %), 0.000128 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 46750, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
  21.370 ins/byte,   21.370 cycle/byte,    0.602 GB/s (0.5 %), 0.024984 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.788 ins/cycle
  42.742 ins/char,   42.742 cycle/char,    0.301 Gc/s (0.5 %), 0.049970 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 46750, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
  18.609 ins/byte,   18.609 cycle/byte,    0.882 GB/s (0.5 %), 0.015957 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    4.832 ins/cycle
  37.219 ins/char,   37.219 cycle/char,    0.441 Gc/s (0.5 %), 0.031916 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 46750, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
   3.268 ins/byte,    3.268 cycle/byte,    4.922 GB/s (0.8 %), 0.000086 b.misses/byte, 0.000000 c.mis/byte,    3.423 GHz,    4.700 ins/cycle
   6.536 ins/char,    6.536 cycle/char,    2.461 Gc/s (0.8 %), 0.000171 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 46750, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
   3.120 ins/byte,    3.120 cycle/byte,    5.122 GB/s (1.5 %), 0.001027 b.misses/byte, 0.000000 c.mis/byte,    3.419 GHz,    4.674 ins/cycle
   6.240 ins/char,    6.240 cycle/char,    2.561 Gc/s (1.5 %), 0.002054 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 46750, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
  16.571 ins/byte,   16.571 cycle/byte,    0.874 GB/s (0.4 %), 0.014225 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.262 ins/cycle
  33.143 ins/char,   33.143 cycle/char,    0.437 Gc/s (0.4 %), 0.028450 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 46750, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
   2.889 ins/byte,    2.889 cycle/byte,    5.847 GB/s (1.3 %), 0.000064 b.misses/byte, 0.000000 c.mis/byte,    3.420 GHz,    4.939 ins/cycle
   5.778 ins/char,    5.778 cycle/char,    2.924 Gc/s (1.3 %), 0.000128 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 46750, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf16.txt
   3.120 ins/byte,    3.120 cycle/byte,    5.117 GB/s (1.6 %), 0.001070 b.misses/byte, 0.000000 c.mis/byte,    3.420 GHz,    4.668 ins/cycle
   6.240 ins/char,    6.240 cycle/char,    2.558 Gc/s (1.6 %), 0.002139 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 54290, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
  14.683 ins/byte,   14.683 cycle/byte,    1.113 GB/s (1.4 %), 0.000718 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    4.809 ins/cycle
  29.367 ins/char,   29.367 cycle/char,    0.557 Gc/s (1.4 %), 0.001437 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 54290, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
   2.883 ins/byte,    2.883 cycle/byte,    5.783 GB/s (1.3 %), 0.000055 b.misses/byte, 0.000000 c.mis/byte,    3.417 GHz,    4.879 ins/cycle
   5.767 ins/char,    5.767 cycle/char,    2.891 Gc/s (1.3 %), 0.000111 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 54290, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
  18.858 ins/byte,   18.858 cycle/byte,    0.770 GB/s (2.1 %), 0.001584 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.272 ins/cycle
  37.717 ins/char,   37.717 cycle/char,    0.385 Gc/s (2.1 %), 0.003168 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 54290, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
  16.825 ins/byte,   16.825 cycle/byte,    1.079 GB/s (0.9 %), 0.001418 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    5.343 ins/cycle
  33.651 ins/char,   33.651 cycle/char,    0.540 Gc/s (0.9 %), 0.002837 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 54290, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
   3.263 ins/byte,    3.263 cycle/byte,    4.899 GB/s (0.8 %), 0.000074 b.misses/byte, 0.000000 c.mis/byte,    3.420 GHz,    4.675 ins/cycle
   6.527 ins/char,    6.527 cycle/char,    2.450 Gc/s (0.8 %), 0.000147 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 54290, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
   4.129 ins/byte,    4.129 cycle/byte,    4.111 GB/s (0.6 %), 0.000203 b.misses/byte, 0.000000 c.mis/byte,    3.412 GHz,    4.975 ins/cycle
   8.259 ins/char,    8.259 cycle/char,    2.056 Gc/s (0.6 %), 0.000405 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 54290, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
  14.683 ins/byte,   14.683 cycle/byte,    1.113 GB/s (1.4 %), 0.000718 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.811 ins/cycle
  29.367 ins/char,   29.367 cycle/char,    0.557 Gc/s (1.4 %), 0.001437 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 54290, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
   2.883 ins/byte,    2.883 cycle/byte,    5.765 GB/s (1.2 %), 0.000055 b.misses/byte, 0.000000 c.mis/byte,    3.418 GHz,    4.863 ins/cycle
   5.767 ins/char,    5.767 cycle/char,    2.882 Gc/s (1.2 %), 0.000111 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 54290, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf16.txt
   4.129 ins/byte,    4.129 cycle/byte,    4.112 GB/s (0.4 %), 0.000203 b.misses/byte, 0.000000 c.mis/byte,    3.414 GHz,    4.974 ins/cycle
   8.259 ins/char,    8.259 cycle/char,    2.056 Gc/s (0.4 %), 0.000405 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 173882, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
   2.876 ins/byte,    2.876 cycle/byte,    5.424 GB/s (0.3 %), 0.000017 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    4.586 ins/cycle
   5.753 ins/char,    5.753 cycle/char,    2.712 Gc/s (0.3 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 173882, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
   0.346 ins/byte,    0.346 cycle/byte,   35.859 GB/s (0.6 %), 0.000017 b.misses/byte, 0.000000 c.mis/byte,    3.445 GHz,    3.597 ins/cycle
   0.691 ins/char,    0.691 cycle/char,   17.929 Gc/s (0.6 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 173882, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
  10.687 ins/byte,   10.687 cycle/byte,    1.855 GB/s (0.5 %), 0.000196 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    5.836 ins/cycle
  21.374 ins/char,   21.374 cycle/char,    0.928 Gc/s (0.5 %), 0.000391 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 173882, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
  11.001 ins/byte,   11.001 cycle/byte,    1.696 GB/s (0.3 %), 0.000023 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    5.494 ins/cycle
  22.003 ins/char,   22.003 cycle/char,    0.848 Gc/s (0.3 %), 0.000046 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 173882, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
   3.256 ins/byte,    3.256 cycle/byte,    5.018 GB/s (0.3 %), 0.000040 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    4.803 ins/cycle
   6.513 ins/char,    6.513 cycle/char,    2.509 Gc/s (0.3 %), 0.000081 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 173882, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
   0.439 ins/byte,    0.439 cycle/byte,   26.825 GB/s (1.7 %), 0.000017 b.misses/byte, 0.000000 c.mis/byte,    3.430 GHz,    3.436 ins/cycle
   0.879 ins/char,    0.879 cycle/char,   13.413 Gc/s (1.7 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 173882, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
   2.876 ins/byte,    2.876 cycle/byte,    5.422 GB/s (0.3 %), 0.000017 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    4.584 ins/cycle
   5.753 ins/char,    5.753 cycle/char,    2.711 Gc/s (0.3 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 173882, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
   0.346 ins/byte,    0.346 cycle/byte,   35.859 GB/s (0.6 %), 0.000017 b.misses/byte, 0.000000 c.mis/byte,    3.439 GHz,    3.604 ins/cycle
   0.691 ins/char,    0.691 cycle/char,   17.929 Gc/s (0.6 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 173882, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf16.txt
   0.439 ins/byte,    0.439 cycle/byte,   26.825 GB/s (1.6 %), 0.000017 b.misses/byte, 0.000000 c.mis/byte,    3.429 GHz,    3.437 ins/cycle
   0.879 ins/char,    0.879 cycle/char,   13.413 Gc/s (1.6 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 115962, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
  12.133 ins/byte,   12.133 cycle/byte,    0.862 GB/s (2.8 %), 0.063900 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.079 ins/cycle
  24.267 ins/char,   24.267 cycle/char,    0.431 Gc/s (2.8 %), 0.127803 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 115962, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
   1.785 ins/byte,    1.785 cycle/byte,    8.631 GB/s (1.0 %), 0.000026 b.misses/byte, 0.000000 c.mis/byte,    3.413 GHz,    4.516 ins/cycle
   3.571 ins/char,    3.571 cycle/char,    4.316 Gc/s (1.0 %), 0.000052 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 115962, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
  14.786 ins/byte,   14.786 cycle/byte,    0.552 GB/s (2.4 %), 0.157008 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.404 ins/cycle
  29.572 ins/char,   29.572 cycle/char,    0.276 Gc/s (2.4 %), 0.314022 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 115962, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
  15.037 ins/byte,   15.037 cycle/byte,    0.735 GB/s (0.5 %), 0.067496 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.253 ins/cycle
  30.074 ins/char,   30.074 cycle/char,    0.367 Gc/s (0.5 %), 0.134995 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 115962, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
   3.258 ins/byte,    3.258 cycle/byte,    4.940 GB/s (0.7 %), 0.000060 b.misses/byte, 0.000000 c.mis/byte,    3.405 GHz,    4.727 ins/cycle
   6.516 ins/char,    6.516 cycle/char,    2.470 Gc/s (0.7 %), 0.000121 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 115962, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
   2.816 ins/byte,    2.816 cycle/byte,    5.414 GB/s (0.4 %), 0.000026 b.misses/byte, 0.000000 c.mis/byte,    3.406 GHz,    4.477 ins/cycle
   5.633 ins/char,    5.633 cycle/char,    2.707 Gc/s (0.4 %), 0.000052 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 115962, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
  12.133 ins/byte,   12.133 cycle/byte,    0.850 GB/s (2.1 %), 0.064193 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.038 ins/cycle
  24.267 ins/char,   24.267 cycle/char,    0.425 Gc/s (2.1 %), 0.128389 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 115962, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
   1.785 ins/byte,    1.785 cycle/byte,    8.638 GB/s (1.3 %), 0.000026 b.misses/byte, 0.000000 c.mis/byte,    3.409 GHz,    4.524 ins/cycle
   3.571 ins/char,    3.571 cycle/char,    4.319 Gc/s (1.3 %), 0.000052 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 115962, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf16.txt
   2.816 ins/byte,    2.816 cycle/byte,    5.413 GB/s (1.0 %), 0.000026 b.misses/byte, 0.000000 c.mis/byte,    3.404 GHz,    4.480 ins/cycle
   5.633 ins/char,    5.633 cycle/char,    2.707 Gc/s (1.0 %), 0.000052 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char

==> results/romeresults/lipsumutf8utf16.txt <==
We define the number of bytes to be the number of *input* bytes.
We define a 'char' to be a code point (between 1 and 4 bytes).
===========================
Using ICU version 67.1
testcases: 9
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
  16.711 ins/byte,   16.711 cycle/byte,    0.839 GB/s (1.2 %), 0.023040 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.129 ins/cycle
  29.827 ins/char,   29.827 cycle/char,    0.470 Gc/s (1.2 %), 0.041124 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+fallback, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
  18.761 ins/byte,   18.761 cycle/byte,    0.900 GB/s (1.7 %), 0.002118 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.970 ins/cycle
  33.487 ins/char,   33.487 cycle/char,    0.504 Gc/s (1.7 %), 0.003780 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+haswell, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   4.194 ins/byte,    4.194 cycle/byte,    2.516 GB/s (0.8 %), 0.000049 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    3.102 ins/cycle
   7.485 ins/char,    7.485 cycle/char,    1.409 Gc/s (0.8 %), 0.000087 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
  18.563 ins/byte,   18.563 cycle/byte,    0.781 GB/s (2.8 %), 0.027753 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.266 ins/cycle
  33.134 ins/char,   33.134 cycle/char,    0.437 Gc/s (2.8 %), 0.049537 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+icu, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
  14.971 ins/byte,   14.971 cycle/byte,    0.519 GB/s (0.7 %), 0.098427 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    2.285 ins/cycle
  26.723 ins/char,   26.723 cycle/char,    0.291 Gc/s (0.7 %), 0.175684 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+llvm, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
  33.726 ins/byte,   33.726 cycle/byte,    0.349 GB/s (4.9 %), 0.084091 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.465 ins/cycle
  60.199 ins/char,   60.199 cycle/char,    0.195 Gc/s (4.9 %), 0.150096 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+u8u16, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   9.956 ins/byte,    9.956 cycle/byte,    1.326 GB/s (0.6 %), 0.000073 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.885 ins/cycle
  17.771 ins/char,   17.771 cycle/char,    0.743 Gc/s (0.6 %), 0.000131 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+utf8lut, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   3.178 ins/byte,    3.178 cycle/byte,    2.083 GB/s (1.1 %), 0.000073 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    1.947 ins/cycle
   5.672 ins/char,    5.672 cycle/char,    1.167 Gc/s (1.1 %), 0.000131 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
  10.132 ins/byte,   10.132 cycle/byte,    1.305 GB/s (1.7 %), 0.000049 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.893 ins/cycle
  18.085 ins/char,   18.085 cycle/char,    0.731 Gc/s (1.7 %), 0.000087 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+westmere, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   6.171 ins/byte,    6.171 cycle/byte,    2.028 GB/s (9.7 %), 0.000049 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.682 ins/cycle
  11.015 ins/char,   11.015 cycle/char,    1.136 Gc/s (9.7 %), 0.000087 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
  28.766 ins/byte,   28.766 cycle/byte,    0.563 GB/s (0.8 %), 0.001347 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.771 ins/cycle
  51.345 ins/char,   51.345 cycle/char,    0.316 Gc/s (0.8 %), 0.002404 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   4.576 ins/byte,    4.576 cycle/byte,    2.329 GB/s (0.8 %), 0.000086 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    3.133 ins/cycle
   8.168 ins/char,    8.168 cycle/char,    1.305 Gc/s (0.8 %), 0.000153 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   7.022 ins/byte,    7.022 cycle/byte,    1.828 GB/s (0.6 %), 0.000086 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.774 ins/cycle
  12.534 ins/char,   12.534 cycle/char,    1.024 Gc/s (0.6 %), 0.000153 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
  15.976 ins/byte,   15.976 cycle/byte,    1.096 GB/s (1.8 %), 0.001976 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    5.157 ins/cycle
  47.561 ins/char,   47.561 cycle/char,    0.368 Gc/s (1.8 %), 0.005882 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_utf8_to_utf16+fallback, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
  17.667 ins/byte,   17.667 cycle/byte,    0.910 GB/s (0.2 %), 0.001976 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.735 ins/cycle
  52.595 ins/char,   52.595 cycle/char,    0.306 Gc/s (0.2 %), 0.005882 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_utf8_to_utf16+haswell, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   3.696 ins/byte,    3.696 cycle/byte,    4.000 GB/s (0.4 %), 0.002090 b.misses/byte, 0.000000 c.mis/byte,    3.406 GHz,    4.340 ins/cycle
  11.003 ins/char,   11.003 cycle/char,    1.343 Gc/s (0.4 %), 0.006223 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
  17.675 ins/byte,   17.675 cycle/byte,    1.095 GB/s (1.3 %), 0.001990 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    5.696 ins/cycle
  52.619 ins/char,   52.619 cycle/char,    0.368 Gc/s (1.3 %), 0.005925 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_utf8_to_utf16+icu, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
  12.674 ins/byte,   12.674 cycle/byte,    1.151 GB/s (0.7 %), 0.002005 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.293 ins/cycle
  37.731 ins/char,   37.731 cycle/char,    0.387 Gc/s (0.7 %), 0.005968 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_utf8_to_utf16+llvm, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
  23.398 ins/byte,   23.398 cycle/byte,    0.687 GB/s (0.7 %), 0.001990 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.735 ins/cycle
  69.654 ins/char,   69.654 cycle/char,    0.231 Gc/s (0.7 %), 0.005925 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_utf8_to_utf16+u8u16, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
  11.590 ins/byte,   11.590 cycle/byte,    1.154 GB/s (0.8 %), 0.000329 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.935 ins/cycle
  34.505 ins/char,   34.505 cycle/char,    0.388 Gc/s (0.8 %), 0.000980 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_utf8_to_utf16+utf8lut, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   3.022 ins/byte,    3.022 cycle/byte,    2.407 GB/s (1.3 %), 0.000086 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    2.138 ins/cycle
   8.995 ins/char,    8.995 cycle/char,    0.809 Gc/s (1.3 %), 0.000256 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
  10.559 ins/byte,   10.559 cycle/byte,    1.237 GB/s (0.4 %), 0.000086 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.844 ins/cycle
  31.434 ins/char,   31.434 cycle/char,    0.416 Gc/s (0.4 %), 0.000256 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_utf8_to_utf16+westmere, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   5.592 ins/byte,    5.592 cycle/byte,    2.623 GB/s (0.4 %), 0.002191 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    4.310 ins/cycle
  16.648 ins/char,   16.648 cycle/char,    0.881 Gc/s (0.4 %), 0.006522 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
  27.672 ins/byte,   27.672 cycle/byte,    0.562 GB/s (0.6 %), 0.002019 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.582 ins/cycle
  82.380 ins/char,   82.380 cycle/char,    0.189 Gc/s (0.6 %), 0.006010 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   4.079 ins/byte,    4.079 cycle/byte,    3.551 GB/s (0.8 %), 0.002119 b.misses/byte, 0.000000 c.mis/byte,    3.408 GHz,    4.251 ins/cycle
  12.143 ins/char,   12.143 cycle/char,    1.193 Gc/s (0.8 %), 0.006309 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   6.444 ins/byte,    6.444 cycle/byte,    2.293 GB/s (0.5 %), 0.002234 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    4.342 ins/cycle
  19.183 ins/char,   19.183 cycle/char,    0.770 Gc/s (0.5 %), 0.006650 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  17.003 ins/byte,   17.003 cycle/byte,    0.933 GB/s (0.9 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.669 ins/cycle
  68.012 ins/char,   68.012 cycle/char,    0.233 Gc/s (0.9 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf8_to_utf16+fallback, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  16.753 ins/byte,   16.753 cycle/byte,    1.037 GB/s (0.3 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    5.116 ins/cycle
  67.012 ins/char,   67.012 cycle/char,    0.259 Gc/s (0.3 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf8_to_utf16+haswell, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
   7.807 ins/byte,    7.807 cycle/byte,    1.897 GB/s (0.6 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    4.356 ins/cycle
  31.227 ins/char,   31.227 cycle/char,    0.474 Gc/s (0.6 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  18.753 ins/byte,   18.753 cycle/byte,    0.984 GB/s (0.4 %), 0.000076 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    5.431 ins/cycle
  75.011 ins/char,   75.011 cycle/char,    0.246 Gc/s (0.4 %), 0.000305 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf8_to_utf16+icu, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  23.516 ins/byte,   23.516 cycle/byte,    0.587 GB/s (0.6 %), 0.000168 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.068 ins/cycle
  94.061 ins/char,   94.061 cycle/char,    0.147 Gc/s (0.6 %), 0.000671 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf8_to_utf16+llvm, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  20.504 ins/byte,   20.504 cycle/byte,    0.714 GB/s (0.3 %), 0.000076 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.309 ins/cycle
  82.015 ins/char,   82.015 cycle/char,    0.178 Gc/s (0.3 %), 0.000305 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf8_to_utf16+u8u16, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  12.418 ins/byte,   12.418 cycle/byte,    1.068 GB/s (0.8 %), 0.000076 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.905 ins/cycle
  49.669 ins/char,   49.669 cycle/char,    0.267 Gc/s (0.8 %), 0.000305 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf8_to_utf16+utf8lut, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  21.826 ins/byte,   21.826 cycle/byte,    0.836 GB/s (2.8 %), 0.000076 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    5.371 ins/cycle
  87.301 ins/char,   87.301 cycle/char,    0.209 Gc/s (2.8 %), 0.000305 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  27.255 ins/byte,   27.255 cycle/byte,    0.625 GB/s (1.2 %), 0.000076 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    5.013 ins/cycle
 109.017 ins/char,  109.017 cycle/char,    0.156 Gc/s (1.2 %), 0.000305 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf8_to_utf16+westmere, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  10.106 ins/byte,   10.106 cycle/byte,    1.551 GB/s (0.4 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    4.612 ins/cycle
  40.424 ins/char,   40.424 cycle/char,    0.388 Gc/s (0.4 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  26.759 ins/byte,   26.759 cycle/byte,    0.607 GB/s (0.4 %), 0.000107 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.786 ins/cycle
 107.033 ins/char,  107.033 cycle/char,    0.152 Gc/s (0.4 %), 0.000427 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
   8.189 ins/byte,    8.189 cycle/byte,    1.790 GB/s (0.7 %), 0.000107 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    4.310 ins/cycle
  32.754 ins/char,   32.754 cycle/char,    0.448 Gc/s (0.7 %), 0.000427 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  10.957 ins/byte,   10.957 cycle/byte,    1.431 GB/s (0.4 %), 0.000092 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    4.611 ins/cycle
  43.826 ins/char,   43.826 cycle/char,    0.358 Gc/s (0.4 %), 0.000366 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
  16.703 ins/byte,   16.703 cycle/byte,    0.869 GB/s (1.1 %), 0.016497 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.274 ins/cycle
  29.772 ins/char,   29.772 cycle/char,    0.488 Gc/s (1.1 %), 0.029406 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+fallback, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
  18.759 ins/byte,   18.759 cycle/byte,    0.930 GB/s (0.9 %), 0.000511 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    5.133 ins/cycle
  33.437 ins/char,   33.437 cycle/char,    0.522 Gc/s (0.9 %), 0.000911 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+haswell, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   4.200 ins/byte,    4.200 cycle/byte,    2.471 GB/s (0.8 %), 0.000692 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    3.052 ins/cycle
   7.487 ins/char,    7.487 cycle/char,    1.386 Gc/s (0.8 %), 0.001233 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
  18.564 ins/byte,   18.564 cycle/byte,    0.761 GB/s (2.3 %), 0.031281 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.161 ins/cycle
  33.091 ins/char,   33.091 cycle/char,    0.427 Gc/s (2.3 %), 0.055757 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+icu, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
  14.968 ins/byte,   14.968 cycle/byte,    0.495 GB/s (1.3 %), 0.110715 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.182 ins/cycle
  26.679 ins/char,   26.679 cycle/char,    0.278 Gc/s (1.3 %), 0.197346 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+llvm, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
  33.736 ins/byte,   33.736 cycle/byte,    0.317 GB/s (1.1 %), 0.087962 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.151 ins/cycle
  60.134 ins/char,   60.134 cycle/char,    0.178 Gc/s (1.1 %), 0.156789 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+u8u16, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   9.962 ins/byte,    9.962 cycle/byte,    1.326 GB/s (0.5 %), 0.000075 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.887 ins/cycle
  17.757 ins/char,   17.757 cycle/char,    0.744 Gc/s (0.5 %), 0.000134 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+utf8lut, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   3.194 ins/byte,    3.194 cycle/byte,    2.062 GB/s (1.7 %), 0.000105 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    1.936 ins/cycle
   5.693 ins/char,    5.693 cycle/char,    1.157 Gc/s (1.7 %), 0.000188 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
  10.144 ins/byte,   10.144 cycle/byte,    1.304 GB/s (1.5 %), 0.000060 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.891 ins/cycle
  18.082 ins/char,   18.082 cycle/char,    0.732 Gc/s (1.5 %), 0.000107 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16+westmere, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   6.184 ins/byte,    6.184 cycle/byte,    1.995 GB/s (0.6 %), 0.000692 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.630 ins/cycle
  11.023 ins/char,   11.023 cycle/char,    1.119 Gc/s (0.6 %), 0.001233 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
  28.764 ins/byte,   28.764 cycle/byte,    0.567 GB/s (0.6 %), 0.001008 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.802 ins/cycle
  51.272 ins/char,   51.272 cycle/char,    0.318 Gc/s (0.6 %), 0.001796 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   4.590 ins/byte,    4.590 cycle/byte,    2.287 GB/s (0.8 %), 0.000752 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    3.085 ins/cycle
   8.182 ins/char,    8.182 cycle/char,    1.283 Gc/s (0.8 %), 0.001340 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   7.042 ins/byte,    7.042 cycle/byte,    1.798 GB/s (0.5 %), 0.000737 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    3.722 ins/cycle
  12.553 ins/char,   12.553 cycle/char,    1.009 Gc/s (0.5 %), 0.001313 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
  15.989 ins/byte,   15.989 cycle/byte,    0.761 GB/s (0.7 %), 0.044388 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.583 ins/cycle
  42.942 ins/char,   42.942 cycle/char,    0.283 Gc/s (0.7 %), 0.119213 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_utf8_to_utf16+fallback, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
  17.630 ins/byte,   17.630 cycle/byte,    0.709 GB/s (0.7 %), 0.042672 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.684 ins/cycle
  47.349 ins/char,   47.349 cycle/char,    0.264 Gc/s (0.7 %), 0.114604 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_utf8_to_utf16+haswell, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   4.530 ins/byte,    4.530 cycle/byte,    2.795 GB/s (0.8 %), 0.002898 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    3.723 ins/cycle
  12.167 ins/char,   12.167 cycle/char,    1.041 Gc/s (0.8 %), 0.007783 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
  17.747 ins/byte,   17.747 cycle/byte,    0.734 GB/s (2.5 %), 0.048911 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.837 ins/cycle
  47.664 ins/char,   47.664 cycle/char,    0.273 Gc/s (2.5 %), 0.131360 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_utf8_to_utf16+icu, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
  12.581 ins/byte,   12.581 cycle/byte,    0.924 GB/s (2.0 %), 0.035785 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.422 ins/cycle
  33.788 ins/char,   33.788 cycle/char,    0.344 Gc/s (2.0 %), 0.096109 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_utf8_to_utf16+llvm, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
  22.370 ins/byte,   22.370 cycle/byte,    0.516 GB/s (1.2 %), 0.054718 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.399 ins/cycle
  60.079 ins/char,   60.079 cycle/char,    0.192 Gc/s (1.2 %), 0.146956 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_utf8_to_utf16+u8u16, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
  11.530 ins/byte,   11.530 cycle/byte,    1.149 GB/s (0.6 %), 0.000250 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.901 ins/cycle
  30.965 ins/char,   30.965 cycle/char,    0.428 Gc/s (0.6 %), 0.000671 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_utf8_to_utf16+utf8lut, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   2.908 ins/byte,    2.908 cycle/byte,    2.456 GB/s (1.0 %), 0.000068 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    2.099 ins/cycle
   7.809 ins/char,    7.809 cycle/char,    0.915 Gc/s (1.0 %), 0.000183 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   9.895 ins/byte,    9.895 cycle/byte,    1.292 GB/s (0.4 %), 0.002739 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.764 ins/cycle
  26.574 ins/char,   26.574 cycle/char,    0.481 Gc/s (0.4 %), 0.007355 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_utf8_to_utf16+westmere, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   6.607 ins/byte,    6.607 cycle/byte,    2.096 GB/s (2.0 %), 0.002921 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    4.073 ins/cycle
  17.744 ins/char,   17.744 cycle/char,    0.780 Gc/s (2.0 %), 0.007844 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
  27.634 ins/byte,   27.634 cycle/byte,    0.480 GB/s (0.9 %), 0.043024 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.903 ins/cycle
  74.217 ins/char,   74.217 cycle/char,    0.179 Gc/s (0.9 %), 0.115550 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   4.917 ins/byte,    4.917 cycle/byte,    2.520 GB/s (1.3 %), 0.003614 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    3.643 ins/cycle
  13.204 ins/char,   13.204 cycle/char,    0.938 Gc/s (1.3 %), 0.009705 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   7.461 ins/byte,    7.461 cycle/byte,    1.862 GB/s (1.1 %), 0.003455 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    4.086 ins/cycle
  20.039 ins/char,   20.039 cycle/char,    0.693 Gc/s (1.1 %), 0.009278 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
  15.910 ins/byte,   15.910 cycle/byte,    1.021 GB/s (1.1 %), 0.010943 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.784 ins/cycle
  46.154 ins/char,   46.154 cycle/char,    0.352 Gc/s (1.1 %), 0.031745 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_utf8_to_utf16+fallback, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
  17.658 ins/byte,   17.658 cycle/byte,    0.864 GB/s (0.3 %), 0.008863 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.492 ins/cycle
  51.227 ins/char,   51.227 cycle/char,    0.298 Gc/s (0.3 %), 0.025712 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_utf8_to_utf16+haswell, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   3.866 ins/byte,    3.866 cycle/byte,    4.109 GB/s (0.5 %), 0.000059 b.misses/byte, 0.000000 c.mis/byte,    3.409 GHz,    4.660 ins/cycle
  11.215 ins/char,   11.215 cycle/char,    1.417 Gc/s (0.5 %), 0.000171 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
  17.693 ins/byte,   17.693 cycle/byte,    0.982 GB/s (1.1 %), 0.012993 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    5.116 ins/cycle
  51.327 ins/char,   51.327 cycle/char,    0.339 Gc/s (1.1 %), 0.037691 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_utf8_to_utf16+icu, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
  12.653 ins/byte,   12.653 cycle/byte,    1.104 GB/s (0.7 %), 0.006843 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.112 ins/cycle
  36.706 ins/char,   36.706 cycle/char,    0.381 Gc/s (0.7 %), 0.019851 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_utf8_to_utf16+llvm, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
  23.605 ins/byte,   23.605 cycle/byte,    0.637 GB/s (0.9 %), 0.013450 b.misses/byte, 0.000000 c.mis/byte,    3.404 GHz,    4.417 ins/cycle
  68.477 ins/char,   68.477 cycle/char,    0.220 Gc/s (0.9 %), 0.039018 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_utf8_to_utf16+u8u16, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
  11.549 ins/byte,   11.549 cycle/byte,    1.155 GB/s (0.6 %), 0.000147 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.925 ins/cycle
  33.503 ins/char,   33.503 cycle/char,    0.398 Gc/s (0.6 %), 0.000428 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_utf8_to_utf16+utf8lut, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   3.018 ins/byte,    3.018 cycle/byte,    2.374 GB/s (1.4 %), 0.000088 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    2.106 ins/cycle
   8.757 ins/char,    8.757 cycle/char,    0.818 Gc/s (1.4 %), 0.000257 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
  10.488 ins/byte,   10.488 cycle/byte,    1.245 GB/s (0.3 %), 0.000059 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.842 ins/cycle
  30.427 ins/char,   30.427 cycle/char,    0.429 Gc/s (0.3 %), 0.000171 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_utf8_to_utf16+westmere, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   5.805 ins/byte,    5.805 cycle/byte,    2.644 GB/s (0.6 %), 0.000147 b.misses/byte, 0.000000 c.mis/byte,    3.421 GHz,    4.486 ins/cycle
  16.839 ins/char,   16.839 cycle/char,    0.911 Gc/s (0.6 %), 0.000428 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
  27.664 ins/byte,   27.664 cycle/byte,    0.555 GB/s (2.6 %), 0.012152 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.523 ins/cycle
  80.253 ins/char,   80.253 cycle/char,    0.191 Gc/s (2.6 %), 0.035253 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   4.251 ins/byte,    4.251 cycle/byte,    3.633 GB/s (0.7 %), 0.000088 b.misses/byte, 0.000000 c.mis/byte,    3.411 GHz,    4.528 ins/cycle
  12.333 ins/char,   12.333 cycle/char,    1.252 Gc/s (0.7 %), 0.000257 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   6.658 ins/byte,    6.658 cycle/byte,    2.304 GB/s (0.4 %), 0.000280 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    4.509 ins/cycle
  19.316 ins/char,   19.316 cycle/char,    0.794 Gc/s (0.4 %), 0.000813 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
  15.937 ins/byte,   15.937 cycle/byte,    0.894 GB/s (1.0 %), 0.010330 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.193 ins/cycle
  39.102 ins/char,   39.102 cycle/char,    0.364 Gc/s (1.0 %), 0.025346 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_utf8_to_utf16+fallback, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
  17.604 ins/byte,   17.604 cycle/byte,    0.934 GB/s (0.4 %), 0.001126 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.841 ins/cycle
  43.192 ins/char,   43.192 cycle/char,    0.381 Gc/s (0.4 %), 0.002763 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_utf8_to_utf16+haswell, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   5.064 ins/byte,    5.064 cycle/byte,    2.388 GB/s (0.9 %), 0.000045 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    3.555 ins/cycle
  12.426 ins/char,   12.426 cycle/char,    0.973 Gc/s (0.9 %), 0.000111 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
  17.821 ins/byte,   17.821 cycle/byte,    0.847 GB/s (2.0 %), 0.027402 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.444 ins/cycle
  43.726 ins/char,   43.726 cycle/char,    0.345 Gc/s (2.0 %), 0.067234 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_utf8_to_utf16+icu, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
  12.514 ins/byte,   12.514 cycle/byte,    1.180 GB/s (0.6 %), 0.000090 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.345 ins/cycle
  30.705 ins/char,   30.705 cycle/char,    0.481 Gc/s (0.6 %), 0.000221 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_utf8_to_utf16+llvm, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
  24.945 ins/byte,   24.945 cycle/byte,    0.594 GB/s (1.0 %), 0.012748 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.365 ins/cycle
  61.205 ins/char,   61.205 cycle/char,    0.242 Gc/s (1.0 %), 0.031278 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_utf8_to_utf16+u8u16, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
  11.529 ins/byte,   11.529 cycle/byte,    1.153 GB/s (3.7 %), 0.000075 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.913 ins/cycle
  28.287 ins/char,   28.287 cycle/char,    0.470 Gc/s (3.7 %), 0.000184 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_utf8_to_utf16+utf8lut, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   3.018 ins/byte,    3.018 cycle/byte,    2.253 GB/s (0.9 %), 0.000090 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    1.999 ins/cycle
   7.406 ins/char,    7.406 cycle/char,    0.918 Gc/s (0.9 %), 0.000221 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
  10.257 ins/byte,   10.257 cycle/byte,    1.284 GB/s (0.9 %), 0.000060 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.873 ins/cycle
  25.166 ins/char,   25.166 cycle/char,    0.523 Gc/s (0.9 %), 0.000147 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_utf8_to_utf16+westmere, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   7.074 ins/byte,    7.074 cycle/byte,    1.912 GB/s (0.5 %), 0.000045 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.978 ins/cycle
  17.357 ins/char,   17.357 cycle/char,    0.779 Gc/s (0.5 %), 0.000111 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
  27.609 ins/byte,   27.609 cycle/byte,    0.572 GB/s (2.6 %), 0.000631 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.647 ins/cycle
  67.741 ins/char,   67.741 cycle/char,    0.233 Gc/s (2.6 %), 0.001547 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   5.451 ins/byte,    5.451 cycle/byte,    2.217 GB/s (0.8 %), 0.000090 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    3.551 ins/cycle
  13.375 ins/char,   13.375 cycle/char,    0.903 Gc/s (0.8 %), 0.000221 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   7.929 ins/byte,    7.929 cycle/byte,    1.729 GB/s (0.5 %), 0.000075 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    4.031 ins/cycle
  19.455 ins/char,   19.455 cycle/char,    0.705 Gc/s (0.5 %), 0.000184 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   1.004 ins/byte,    1.004 cycle/byte,   17.893 GB/s (0.8 %), 0.000035 b.misses/byte, 0.000000 c.mis/byte,    3.450 GHz,    5.205 ins/cycle
   1.004 ins/char,    1.004 cycle/char,   17.893 Gc/s (0.8 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_utf8_to_utf16+fallback, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   3.004 ins/byte,    3.004 cycle/byte,    3.367 GB/s (0.7 %), 0.000035 b.misses/byte, 0.000000 c.mis/byte,    3.404 GHz,    2.971 ins/cycle
   3.004 ins/char,    3.004 cycle/char,    3.367 Gc/s (0.7 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_utf8_to_utf16+haswell, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   0.349 ins/byte,    0.349 cycle/byte,   19.458 GB/s (0.7 %), 0.000035 b.misses/byte, 0.000000 c.mis/byte,    3.453 GHz,    1.966 ins/cycle
   0.349 ins/char,    0.349 cycle/char,   19.458 Gc/s (0.7 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
  19.003 ins/byte,   19.003 cycle/byte,    1.058 GB/s (0.2 %), 0.000046 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    5.920 ins/cycle
  19.003 ins/char,   19.003 cycle/char,    1.058 Gc/s (0.2 %), 0.000046 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_utf8_to_utf16+icu, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
  11.015 ins/byte,   11.015 cycle/byte,    0.948 GB/s (2.7 %), 0.000253 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.077 ins/cycle
  11.015 ins/char,   11.015 cycle/char,    0.948 Gc/s (2.7 %), 0.000253 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_utf8_to_utf16+llvm, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
  39.003 ins/byte,   39.003 cycle/byte,    0.357 GB/s (0.4 %), 0.000046 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.096 ins/cycle
  39.003 ins/char,   39.003 cycle/char,    0.357 Gc/s (0.4 %), 0.000046 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_utf8_to_utf16+u8u16, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   0.853 ins/byte,    0.853 cycle/byte,   11.284 GB/s (2.8 %), 0.000058 b.misses/byte, 0.000000 c.mis/byte,    3.428 GHz,    2.809 ins/cycle
   0.853 ins/char,    0.853 cycle/char,   11.284 Gc/s (2.8 %), 0.000058 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_utf8_to_utf16+utf8lut, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   5.637 ins/byte,    5.637 cycle/byte,    1.315 GB/s (4.4 %), 0.000069 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    2.181 ins/cycle
   5.637 ins/char,    5.637 cycle/char,    1.315 Gc/s (4.4 %), 0.000069 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   1.193 ins/byte,    1.193 cycle/byte,    7.160 GB/s (1.1 %), 0.000046 b.misses/byte, 0.000000 c.mis/byte,    3.420 GHz,    2.498 ins/cycle
   1.193 ins/char,    1.193 cycle/char,    7.160 Gc/s (1.1 %), 0.000046 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_utf8_to_utf16+westmere, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   0.599 ins/byte,    0.599 cycle/byte,   20.228 GB/s (3.3 %), 0.000035 b.misses/byte, 0.000000 c.mis/byte,    3.454 GHz,    3.506 ins/cycle
   0.599 ins/char,    0.599 cycle/char,   20.228 Gc/s (3.3 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
  13.008 ins/byte,   13.008 cycle/byte,    1.022 GB/s (1.8 %), 0.000069 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.912 ins/cycle
  13.008 ins/char,   13.008 cycle/char,    1.022 Gc/s (1.8 %), 0.000069 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   0.731 ins/byte,    0.731 cycle/byte,   12.104 GB/s (1.8 %), 0.000069 b.misses/byte, 0.000000 c.mis/byte,    3.437 GHz,    2.575 ins/cycle
   0.731 ins/char,    0.731 cycle/char,   12.104 Gc/s (1.8 %), 0.000069 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   1.450 ins/byte,    1.450 cycle/byte,    9.589 GB/s (1.5 %), 0.000069 b.misses/byte, 0.000000 c.mis/byte,    3.427 GHz,    4.057 ins/cycle
   1.450 ins/char,    1.450 cycle/char,    9.589 Gc/s (1.5 %), 0.000069 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
  16.733 ins/byte,   16.733 cycle/byte,    0.657 GB/s (0.8 %), 0.074936 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.239 ins/cycle
  30.236 ins/char,   30.236 cycle/char,    0.364 Gc/s (0.8 %), 0.135409 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_utf8_to_utf16+fallback, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
  18.788 ins/byte,   18.788 cycle/byte,    0.609 GB/s (1.9 %), 0.073447 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.368 ins/cycle
  33.950 ins/char,   33.950 cycle/char,    0.337 Gc/s (1.9 %), 0.132718 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_utf8_to_utf16+haswell, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   4.040 ins/byte,    4.040 cycle/byte,    2.656 GB/s (0.9 %), 0.000267 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.157 ins/cycle
   7.300 ins/char,    7.300 cycle/char,    1.470 Gc/s (0.9 %), 0.000483 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
  18.556 ins/byte,   18.556 cycle/byte,    0.555 GB/s (1.0 %), 0.084604 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.035 ins/cycle
  33.530 ins/char,   33.530 cycle/char,    0.307 Gc/s (1.0 %), 0.152880 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_utf8_to_utf16+icu, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
  15.030 ins/byte,   15.030 cycle/byte,    0.528 GB/s (2.5 %), 0.101957 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.335 ins/cycle
  27.159 ins/char,   27.159 cycle/char,    0.292 Gc/s (2.5 %), 0.184236 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_utf8_to_utf16+llvm, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
  33.643 ins/byte,   33.643 cycle/byte,    0.338 GB/s (3.0 %), 0.095018 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.351 ins/cycle
  60.794 ins/char,   60.794 cycle/char,    0.187 Gc/s (3.0 %), 0.171697 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_utf8_to_utf16+u8u16, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   9.951 ins/byte,    9.951 cycle/byte,    1.323 GB/s (0.6 %), 0.000048 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.876 ins/cycle
  17.981 ins/char,   17.981 cycle/char,    0.732 Gc/s (0.6 %), 0.000086 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_utf8_to_utf16+utf8lut, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   3.159 ins/byte,    3.159 cycle/byte,    2.105 GB/s (1.8 %), 0.000057 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    1.956 ins/cycle
   5.709 ins/char,    5.709 cycle/char,    1.165 Gc/s (1.8 %), 0.000103 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
  10.109 ins/byte,   10.109 cycle/byte,    1.306 GB/s (1.7 %), 0.000124 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.886 ins/cycle
  18.267 ins/char,   18.267 cycle/char,    0.723 Gc/s (1.7 %), 0.000224 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_utf8_to_utf16+westmere, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   5.974 ins/byte,    5.974 cycle/byte,    2.098 GB/s (0.6 %), 0.000363 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.687 ins/cycle
  10.795 ins/char,   10.795 cycle/char,    1.161 Gc/s (0.6 %), 0.000655 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
  28.792 ins/byte,   28.792 cycle/byte,    0.431 GB/s (1.2 %), 0.072998 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.653 ins/cycle
  52.027 ins/char,   52.027 cycle/char,    0.238 Gc/s (1.2 %), 0.131908 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   4.419 ins/byte,    4.419 cycle/byte,    2.439 GB/s (0.8 %), 0.000544 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    3.168 ins/cycle
   7.985 ins/char,    7.985 cycle/char,    1.350 Gc/s (0.8 %), 0.000983 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   6.821 ins/byte,    6.821 cycle/byte,    1.887 GB/s (0.5 %), 0.000325 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.787 ins/cycle
  12.326 ins/char,   12.326 cycle/char,    1.044 Gc/s (0.5 %), 0.000586 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char

==> results/romeresults/lipsumvalidutf8utf16.txt <==
We define the number of bytes to be the number of *input* bytes.
We define a 'char' to be a code point (between 1 and 4 bytes).
===========================
Using ICU version 67.1
testcases: 9
input detected as UTF8
current system detected as haswell
===========================
convert_valid_utf8_to_utf16+fallback, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
  14.563 ins/byte,   14.563 cycle/byte,    1.240 GB/s (4.5 %), 0.000453 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    5.317 ins/cycle
  25.994 ins/char,   25.994 cycle/char,    0.695 Gc/s (4.5 %), 0.000808 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_valid_utf8_to_utf16+haswell, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   3.239 ins/byte,    3.239 cycle/byte,    2.646 GB/s (0.6 %), 0.001065 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    2.520 ins/cycle
   5.781 ins/char,    5.781 cycle/char,    1.483 Gc/s (0.6 %), 0.001901 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_valid_utf8_to_utf16+inoue2008, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   7.428 ins/byte,    7.428 cycle/byte,    0.519 GB/s (1.2 %), 0.000037 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.136 ins/cycle
  13.258 ins/char,   13.258 cycle/char,    0.291 Gc/s (1.2 %), 0.000066 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_valid_utf8_to_utf16+utf8lut, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   2.053 ins/byte,    2.053 cycle/byte,    2.193 GB/s (1.4 %), 0.000086 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    1.324 ins/cycle
   3.664 ins/char,    3.664 cycle/char,    1.229 Gc/s (1.4 %), 0.000153 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_valid_utf8_to_utf16+westmere, input size: 81685, iterations: 2000, dataset: unicode_lipsum/lipsum/Arabic-Lipsum.utf8.txt
   3.717 ins/byte,    3.717 cycle/byte,    2.645 GB/s (0.7 %), 0.000049 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    2.890 ins/cycle
   6.634 ins/char,    6.634 cycle/char,    1.482 Gc/s (0.7 %), 0.000087 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_valid_utf8_to_utf16+fallback, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
  12.015 ins/byte,   12.015 cycle/byte,    1.531 GB/s (0.3 %), 0.001976 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    5.413 ins/cycle
  35.768 ins/char,   35.768 cycle/char,    0.514 Gc/s (0.3 %), 0.005882 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_valid_utf8_to_utf16+haswell, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   2.819 ins/byte,    2.819 cycle/byte,    5.198 GB/s (1.8 %), 0.002191 b.misses/byte, 0.000000 c.mis/byte,    3.411 GHz,    4.296 ins/cycle
   8.392 ins/char,    8.392 cycle/char,    1.746 Gc/s (1.8 %), 0.006522 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_valid_utf8_to_utf16+inoue2008, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   4.456 ins/byte,    4.456 cycle/byte,    0.866 GB/s (0.3 %), 0.000043 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    1.136 ins/cycle
  13.264 ins/char,   13.264 cycle/char,    0.291 Gc/s (0.3 %), 0.000128 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_valid_utf8_to_utf16+utf8lut, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   1.953 ins/byte,    1.953 cycle/byte,    2.458 GB/s (1.1 %), 0.000086 b.misses/byte, 0.000000 c.mis/byte,    3.404 GHz,    1.410 ins/cycle
   5.814 ins/char,    5.814 cycle/char,    0.826 Gc/s (1.1 %), 0.000256 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
convert_valid_utf8_to_utf16+westmere, input size: 69840, iterations: 2000, dataset: unicode_lipsum/lipsum/Chinese-Lipsum.utf8.txt
   3.339 ins/byte,    3.339 cycle/byte,    4.538 GB/s (0.5 %), 0.002191 b.misses/byte, 0.000000 c.mis/byte,    3.410 GHz,    4.444 ins/cycle
   9.940 ins/char,    9.940 cycle/char,    1.524 Gc/s (0.5 %), 0.006522 b.misses/char, 0.000000 c.mis/char,     2.98 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_valid_utf8_to_utf16+fallback, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  12.503 ins/byte,   12.503 cycle/byte,    1.328 GB/s (0.4 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    4.887 ins/cycle
  50.012 ins/char,   50.012 cycle/char,    0.332 Gc/s (0.4 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_valid_utf8_to_utf16+haswell, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
   6.939 ins/byte,    6.939 cycle/byte,    2.127 GB/s (0.7 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    4.339 ins/cycle
  27.756 ins/char,   27.756 cycle/char,    0.532 Gc/s (0.7 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_valid_utf8_to_utf16+inoue2008, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
Warning: Inoue 2008 does not support 4-byte inputs!
   6.630 ins/byte,    6.630 cycle/byte,    0.582 GB/s (0.3 %), 0.000046 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.136 ins/cycle
  26.521 ins/char,   26.521 cycle/char,    0.145 Gc/s (0.3 %), 0.000183 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_valid_utf8_to_utf16+utf8lut, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
  20.014 ins/byte,   20.014 cycle/byte,    0.945 GB/s (0.8 %), 0.000076 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    5.567 ins/cycle
  80.052 ins/char,   80.052 cycle/char,    0.236 Gc/s (0.8 %), 0.000305 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
convert_valid_utf8_to_utf16+westmere, input size: 65542, iterations: 2000, dataset: unicode_lipsum/lipsum/Emoji-Lipsum.utf8.txt
   7.872 ins/byte,    7.872 cycle/byte,    1.973 GB/s (0.7 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    4.569 ins/cycle
  31.488 ins/char,   31.488 cycle/char,    0.493 Gc/s (0.7 %), 0.000244 b.misses/char, 0.000000 c.mis/char,     4.00 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_valid_utf8_to_utf16+fallback, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
  14.564 ins/byte,   14.564 cycle/byte,    1.245 GB/s (1.4 %), 0.000045 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    5.335 ins/cycle
  25.960 ins/char,   25.960 cycle/char,    0.698 Gc/s (1.4 %), 0.000080 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_valid_utf8_to_utf16+haswell, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   3.242 ins/byte,    3.242 cycle/byte,    2.614 GB/s (0.7 %), 0.001654 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    2.491 ins/cycle
   5.779 ins/char,    5.779 cycle/char,    1.467 Gc/s (0.7 %), 0.002949 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_valid_utf8_to_utf16+inoue2008, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   7.441 ins/byte,    7.441 cycle/byte,    0.518 GB/s (0.3 %), 0.000045 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.136 ins/cycle
  13.262 ins/char,   13.262 cycle/char,    0.291 Gc/s (0.3 %), 0.000080 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_valid_utf8_to_utf16+utf8lut, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   2.065 ins/byte,    2.065 cycle/byte,    2.147 GB/s (0.7 %), 0.000090 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    1.304 ins/cycle
   3.680 ins/char,    3.680 cycle/char,    1.205 Gc/s (0.7 %), 0.000161 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
convert_valid_utf8_to_utf16+westmere, input size: 66495, iterations: 2000, dataset: unicode_lipsum/lipsum/Hebrew-Lipsum.utf8.txt
   3.721 ins/byte,    3.721 cycle/byte,    2.591 GB/s (0.6 %), 0.000692 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    2.835 ins/cycle
   6.633 ins/char,    6.633 cycle/char,    1.453 Gc/s (0.6 %), 0.001233 b.misses/char, 0.000000 c.mis/char,     1.78 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_valid_utf8_to_utf16+fallback, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
  12.178 ins/byte,   12.178 cycle/byte,    1.048 GB/s (0.8 %), 0.042161 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.760 ins/cycle
  32.707 ins/char,   32.707 cycle/char,    0.390 Gc/s (0.8 %), 0.113231 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_valid_utf8_to_utf16+haswell, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   3.571 ins/byte,    3.571 cycle/byte,    3.120 GB/s (2.6 %), 0.003909 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    3.276 ins/cycle
   9.591 ins/char,    9.591 cycle/char,    1.162 Gc/s (2.6 %), 0.010499 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_valid_utf8_to_utf16+inoue2008, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   4.937 ins/byte,    4.937 cycle/byte,    0.781 GB/s (0.3 %), 0.000034 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.135 ins/cycle
  13.260 ins/char,   13.260 cycle/char,    0.291 Gc/s (0.3 %), 0.000092 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_valid_utf8_to_utf16+utf8lut, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   1.878 ins/byte,    1.878 cycle/byte,    2.538 GB/s (1.7 %), 0.000102 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    1.401 ins/cycle
   5.044 ins/char,    5.044 cycle/char,    0.945 Gc/s (1.7 %), 0.000275 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
convert_valid_utf8_to_utf16+westmere, input size: 87997, iterations: 2000, dataset: unicode_lipsum/lipsum/Hindi-Lipsum.utf8.txt
   4.145 ins/byte,    4.145 cycle/byte,    2.983 GB/s (1.7 %), 0.003273 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    3.636 ins/cycle
  11.133 ins/char,   11.133 cycle/char,    1.111 Gc/s (1.7 %), 0.008790 b.misses/char, 0.000000 c.mis/char,     2.69 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_valid_utf8_to_utf16+fallback, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
  12.054 ins/byte,   12.054 cycle/byte,    1.420 GB/s (0.4 %), 0.008480 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    5.037 ins/cycle
  34.970 ins/char,   34.970 cycle/char,    0.490 Gc/s (0.4 %), 0.024600 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_valid_utf8_to_utf16+haswell, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   2.971 ins/byte,    2.971 cycle/byte,    5.432 GB/s (5.6 %), 0.000118 b.misses/byte, 0.000000 c.mis/byte,    3.410 GHz,    4.732 ins/cycle
   8.618 ins/char,    8.618 cycle/char,    1.872 Gc/s (5.6 %), 0.000342 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_valid_utf8_to_utf16+inoue2008, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   4.573 ins/byte,    4.573 cycle/byte,    0.843 GB/s (0.3 %), 0.000044 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.135 ins/cycle
  13.266 ins/char,   13.266 cycle/char,    0.291 Gc/s (0.3 %), 0.000128 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_valid_utf8_to_utf16+utf8lut, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   1.951 ins/byte,    1.951 cycle/byte,    2.440 GB/s (1.1 %), 0.000103 b.misses/byte, 0.000000 c.mis/byte,    3.404 GHz,    1.399 ins/cycle
   5.661 ins/char,    5.661 cycle/char,    0.841 Gc/s (1.1 %), 0.000299 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
convert_valid_utf8_to_utf16+westmere, input size: 67808, iterations: 2000, dataset: unicode_lipsum/lipsum/Japanese-Lipsum.utf8.txt
   3.504 ins/byte,    3.504 cycle/byte,    4.687 GB/s (1.0 %), 0.000265 b.misses/byte, 0.000000 c.mis/byte,    3.408 GHz,    4.818 ins/cycle
  10.164 ins/char,   10.164 cycle/char,    1.616 Gc/s (1.0 %), 0.000770 b.misses/char, 0.000000 c.mis/char,     2.90 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_valid_utf8_to_utf16+fallback, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
  12.347 ins/byte,   12.347 cycle/byte,    1.499 GB/s (0.9 %), 0.000586 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    5.449 ins/cycle
  30.294 ins/char,   30.294 cycle/char,    0.611 Gc/s (0.9 %), 0.001437 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_valid_utf8_to_utf16+haswell, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   4.147 ins/byte,    4.147 cycle/byte,    2.607 GB/s (0.7 %), 0.000045 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    3.178 ins/cycle
  10.175 ins/char,   10.175 cycle/char,    1.063 Gc/s (0.7 %), 0.000111 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_valid_utf8_to_utf16+inoue2008, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   5.406 ins/byte,    5.406 cycle/byte,    0.713 GB/s (0.3 %), 0.000045 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.135 ins/cycle
  13.264 ins/char,   13.264 cycle/char,    0.291 Gc/s (0.3 %), 0.000111 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_valid_utf8_to_utf16+utf8lut, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   1.951 ins/byte,    1.951 cycle/byte,    2.360 GB/s (0.7 %), 0.000105 b.misses/byte, 0.000000 c.mis/byte,    3.404 GHz,    1.352 ins/cycle
   4.786 ins/char,    4.786 cycle/char,    0.962 Gc/s (0.7 %), 0.000258 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
convert_valid_utf8_to_utf16+westmere, input size: 66600, iterations: 2000, dataset: unicode_lipsum/lipsum/Korean-Lipsum.utf8.txt
   4.747 ins/byte,    4.747 cycle/byte,    2.518 GB/s (0.6 %), 0.000045 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    3.513 ins/cycle
  11.647 ins/char,   11.647 cycle/char,    1.026 Gc/s (0.6 %), 0.000111 b.misses/char, 0.000000 c.mis/char,     2.45 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_valid_utf8_to_utf16+fallback, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   3.753 ins/byte,    3.753 cycle/byte,    3.374 GB/s (0.5 %), 0.000035 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    3.721 ins/cycle
   3.753 ins/char,    3.753 cycle/char,    3.374 Gc/s (0.5 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_valid_utf8_to_utf16+haswell, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   0.426 ins/byte,    0.426 cycle/byte,   17.926 GB/s (0.7 %), 0.000046 b.misses/byte, 0.000000 c.mis/byte,    3.439 GHz,    2.222 ins/cycle
   0.426 ins/char,    0.426 cycle/char,   17.926 Gc/s (0.7 %), 0.000046 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_valid_utf8_to_utf16+inoue2008, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   1.629 ins/byte,    1.629 cycle/byte,    9.002 GB/s (0.4 %), 0.000035 b.misses/byte, 0.000000 c.mis/byte,    3.421 GHz,    4.287 ins/cycle
   1.629 ins/char,    1.629 cycle/char,    9.002 Gc/s (0.4 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_valid_utf8_to_utf16+utf8lut, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   3.637 ins/byte,    3.637 cycle/byte,    1.315 GB/s (3.0 %), 0.000092 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    1.408 ins/cycle
   3.637 ins/char,    3.637 cycle/char,    1.315 Gc/s (3.0 %), 0.000092 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
convert_valid_utf8_to_utf16+westmere, input size: 86940, iterations: 2000, dataset: unicode_lipsum/lipsum/Latin-Lipsum.utf8.txt
   0.817 ins/byte,    0.817 cycle/byte,   16.951 GB/s (1.0 %), 0.000035 b.misses/byte, 0.000000 c.mis/byte,    3.440 GHz,    4.024 ins/cycle
   0.817 ins/char,    0.817 cycle/char,   16.951 Gc/s (1.0 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     1.00 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_valid_utf8_to_utf16+fallback, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
  14.555 ins/byte,   14.555 cycle/byte,    0.771 GB/s (1.6 %), 0.072817 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.307 ins/cycle
  26.302 ins/char,   26.302 cycle/char,    0.427 Gc/s (1.6 %), 0.131580 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_valid_utf8_to_utf16+haswell, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   3.106 ins/byte,    3.106 cycle/byte,    2.731 GB/s (0.8 %), 0.002291 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    2.495 ins/cycle
   5.613 ins/char,    5.613 cycle/char,    1.511 Gc/s (0.8 %), 0.004139 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_valid_utf8_to_utf16+inoue2008, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   7.336 ins/byte,    7.336 cycle/byte,    0.525 GB/s (0.3 %), 0.000029 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.135 ins/cycle
  13.256 ins/char,   13.256 cycle/char,    0.291 Gc/s (0.3 %), 0.000052 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_valid_utf8_to_utf16+utf8lut, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   2.039 ins/byte,    2.039 cycle/byte,    2.215 GB/s (1.4 %), 0.000057 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    1.328 ins/cycle
   3.685 ins/char,    3.685 cycle/char,    1.226 Gc/s (1.4 %), 0.000103 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char
convert_valid_utf8_to_utf16+westmere, input size: 104770, iterations: 2000, dataset: unicode_lipsum/lipsum/Russian-Lipsum.utf8.txt
   3.572 ins/byte,    3.572 cycle/byte,    2.745 GB/s (0.5 %), 0.000515 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    2.884 ins/cycle
   6.455 ins/char,    6.455 cycle/char,    1.519 Gc/s (0.5 %), 0.000931 b.misses/char, 0.000000 c.mis/char,     1.81 byte/char

==> results/romeresults/wikipediautf16utf8.txt <==
We define the number of bytes to be the number of *input* bytes.
We define a 'char' to be a code point (between 1 and 4 bytes).
===========================
Using ICU version 67.1
testcases: 18
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 849690, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
   5.818 ins/byte,    5.818 cycle/byte,    1.504 GB/s (0.8 %), 0.036276 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.579 ins/cycle
  11.637 ins/char,   11.637 cycle/char,    0.752 Gc/s (0.8 %), 0.072551 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 849690, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
   0.988 ins/byte,    0.988 cycle/byte,    9.679 GB/s (1.4 %), 0.003407 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.816 ins/cycle
   1.977 ins/char,    1.977 cycle/char,    4.840 Gc/s (1.4 %), 0.006814 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 849690, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
  11.958 ins/byte,   11.958 cycle/byte,    0.858 GB/s (1.6 %), 0.076477 b.misses/byte, 0.000000 c.mis/byte,    3.377 GHz,    3.037 ins/cycle
  23.916 ins/char,   23.916 cycle/char,    0.429 Gc/s (1.6 %), 0.152955 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 849690, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
  12.279 ins/byte,   12.279 cycle/byte,    1.048 GB/s (2.4 %), 0.039473 b.misses/byte, 0.000000 c.mis/byte,    3.388 GHz,    3.799 ins/cycle
  24.558 ins/char,   24.558 cycle/char,    0.524 Gc/s (2.4 %), 0.078947 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 849690, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
   3.253 ins/byte,    3.253 cycle/byte,    4.925 GB/s (0.5 %), 0.000021 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.719 ins/cycle
   6.507 ins/char,    6.507 cycle/char,    2.463 Gc/s (0.5 %), 0.000042 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 849690, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
   1.354 ins/byte,    1.354 cycle/byte,    6.853 GB/s (1.0 %), 0.005839 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.733 ins/cycle
   2.708 ins/char,    2.708 cycle/char,    3.426 Gc/s (1.0 %), 0.011677 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 849690, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
   5.818 ins/byte,    5.818 cycle/byte,    1.506 GB/s (0.7 %), 0.036230 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.581 ins/cycle
  11.637 ins/char,   11.637 cycle/char,    0.753 Gc/s (0.7 %), 0.072460 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 849690, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
   0.988 ins/byte,    0.988 cycle/byte,    9.704 GB/s (1.5 %), 0.003398 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.824 ins/cycle
   1.977 ins/char,    1.977 cycle/char,    4.852 Gc/s (1.5 %), 0.006795 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 849690, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf16.txt
   1.354 ins/byte,    1.354 cycle/byte,    6.851 GB/s (1.2 %), 0.005883 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.732 ins/cycle
   2.708 ins/char,    2.708 cycle/char,    3.425 Gc/s (1.2 %), 0.011767 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 274418, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
   5.434 ins/byte,    5.434 cycle/byte,    1.777 GB/s (1.4 %), 0.025716 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.844 ins/cycle
  10.868 ins/char,   10.868 cycle/char,    0.888 Gc/s (1.4 %), 0.051433 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 274418, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
   1.353 ins/byte,    1.353 cycle/byte,   10.403 GB/s (1.3 %), 0.000937 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    4.139 ins/cycle
   2.706 ins/char,    2.706 cycle/char,    5.201 Gc/s (1.3 %), 0.001873 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 274418, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
  12.460 ins/byte,   12.460 cycle/byte,    0.931 GB/s (1.6 %), 0.055193 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.417 ins/cycle
  24.920 ins/char,   24.920 cycle/char,    0.465 Gc/s (1.6 %), 0.110387 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 274418, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
  12.294 ins/byte,   12.294 cycle/byte,    1.192 GB/s (0.5 %), 0.023468 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.317 ins/cycle
  24.588 ins/char,   24.588 cycle/char,    0.596 Gc/s (0.5 %), 0.046936 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 274418, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
   3.255 ins/byte,    3.255 cycle/byte,    4.932 GB/s (0.5 %), 0.000033 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    4.723 ins/cycle
   6.510 ins/char,    6.510 cycle/char,    2.466 Gc/s (0.5 %), 0.000066 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 274418, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
   1.491 ins/byte,    1.491 cycle/byte,    7.146 GB/s (1.7 %), 0.004395 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    3.133 ins/cycle
   2.982 ins/char,    2.982 cycle/char,    3.573 Gc/s (1.7 %), 0.008790 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 274418, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
   5.434 ins/byte,    5.434 cycle/byte,    1.772 GB/s (1.3 %), 0.025687 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.837 ins/cycle
  10.868 ins/char,   10.868 cycle/char,    0.886 Gc/s (1.3 %), 0.051375 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 274418, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
   1.353 ins/byte,    1.353 cycle/byte,   10.328 GB/s (4.2 %), 0.001009 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    4.112 ins/cycle
   2.706 ins/char,    2.706 cycle/char,    5.164 Gc/s (4.2 %), 0.002019 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 274418, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf16.txt
   1.491 ins/byte,    1.491 cycle/byte,    7.401 GB/s (1.8 %), 0.003903 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.245 ins/cycle
   2.982 ins/char,    2.982 cycle/char,    3.700 Gc/s (1.8 %), 0.007806 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 287666, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
   3.840 ins/byte,    3.840 cycle/byte,    1.649 GB/s (1.0 %), 0.043853 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.864 ins/cycle
   7.680 ins/char,    7.680 cycle/char,    0.824 Gc/s (1.0 %), 0.087706 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 287666, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
   1.033 ins/byte,    1.033 cycle/byte,   10.229 GB/s (2.2 %), 0.002795 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    3.105 ins/cycle
   2.066 ins/char,    2.066 cycle/char,    5.114 Gc/s (2.2 %), 0.005590 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 287666, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
  10.996 ins/byte,   10.996 cycle/byte,    1.062 GB/s (1.5 %), 0.055989 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.439 ins/cycle
  21.993 ins/char,   21.993 cycle/char,    0.531 Gc/s (1.5 %), 0.111978 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 287666, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
  11.295 ins/byte,   11.295 cycle/byte,    1.309 GB/s (0.5 %), 0.023764 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.355 ins/cycle
  22.591 ins/char,   22.591 cycle/char,    0.654 Gc/s (0.5 %), 0.047528 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 287666, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
   3.255 ins/byte,    3.255 cycle/byte,    4.944 GB/s (0.6 %), 0.000035 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    4.735 ins/cycle
   6.510 ins/char,    6.510 cycle/char,    2.472 Gc/s (0.6 %), 0.000070 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 287666, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
   1.164 ins/byte,    1.164 cycle/byte,    5.238 GB/s (1.4 %), 0.011962 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    1.794 ins/cycle
   2.328 ins/char,    2.328 cycle/char,    2.619 Gc/s (1.4 %), 0.023924 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 287666, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
   3.840 ins/byte,    3.840 cycle/byte,    1.654 GB/s (0.9 %), 0.043498 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.871 ins/cycle
   7.680 ins/char,    7.680 cycle/char,    0.827 Gc/s (0.9 %), 0.086997 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 287666, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
   1.033 ins/byte,    1.033 cycle/byte,   10.138 GB/s (2.0 %), 0.002906 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    3.079 ins/cycle
   2.066 ins/char,    2.066 cycle/char,    5.069 Gc/s (2.0 %), 0.005812 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 287666, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf16.txt
   1.164 ins/byte,    1.164 cycle/byte,    5.328 GB/s (1.4 %), 0.011621 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    1.825 ins/cycle
   2.328 ins/char,    2.328 cycle/char,    2.664 Gc/s (1.4 %), 0.023242 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 775020, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
   2.955 ins/byte,    2.955 cycle/byte,    4.945 GB/s (0.8 %), 0.001165 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.303 ins/cycle
   5.910 ins/char,    5.910 cycle/char,    2.472 Gc/s (0.8 %), 0.002330 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 775020, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
   0.413 ins/byte,    0.413 cycle/byte,   27.143 GB/s (1.6 %), 0.000360 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    3.291 ins/cycle
   0.825 ins/char,    0.825 cycle/char,   13.572 Gc/s (1.6 %), 0.000720 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 775020, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
  10.701 ins/byte,   10.701 cycle/byte,    1.780 GB/s (0.7 %), 0.003039 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    5.612 ins/cycle
  21.402 ins/char,   21.402 cycle/char,    0.890 Gc/s (0.7 %), 0.006077 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 775020, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
  11.032 ins/byte,   11.032 cycle/byte,    1.660 GB/s (0.4 %), 0.001312 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    5.395 ins/cycle
  22.065 ins/char,   22.065 cycle/char,    0.830 Gc/s (0.4 %), 0.002624 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 775020, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
   3.253 ins/byte,    3.253 cycle/byte,    4.914 GB/s (0.6 %), 0.000023 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.708 ins/cycle
   6.507 ins/char,    6.507 cycle/char,    2.457 Gc/s (0.6 %), 0.000046 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 775020, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
   0.497 ins/byte,    0.497 cycle/byte,   18.613 GB/s (1.0 %), 0.000409 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    2.719 ins/cycle
   0.994 ins/char,    0.994 cycle/char,    9.307 Gc/s (1.0 %), 0.000818 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 775020, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
   2.955 ins/byte,    2.955 cycle/byte,    4.955 GB/s (0.8 %), 0.001174 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.311 ins/cycle
   5.910 ins/char,    5.910 cycle/char,    2.477 Gc/s (0.8 %), 0.002348 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 775020, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
   0.413 ins/byte,    0.413 cycle/byte,   27.277 GB/s (1.8 %), 0.000337 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    3.307 ins/cycle
   0.825 ins/char,    0.825 cycle/char,   13.638 Gc/s (1.8 %), 0.000674 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 775020, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf16.txt
   0.497 ins/byte,    0.497 cycle/byte,   18.654 GB/s (1.0 %), 0.000399 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    2.726 ins/cycle
   0.994 ins/char,    0.994 cycle/char,    9.327 Gc/s (1.0 %), 0.000797 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 168252, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
   3.272 ins/byte,    3.272 cycle/byte,    3.553 GB/s (1.7 %), 0.007465 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.421 ins/cycle
   6.544 ins/char,    6.544 cycle/char,    1.776 Gc/s (1.7 %), 0.014930 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 168252, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
   0.678 ins/byte,    0.678 cycle/byte,   20.404 GB/s (1.7 %), 0.000262 b.misses/byte, 0.000000 c.mis/byte,    3.420 GHz,    4.046 ins/cycle
   1.356 ins/char,    1.356 cycle/char,   10.202 Gc/s (1.7 %), 0.000523 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 168252, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
  10.874 ins/byte,   10.874 cycle/byte,    1.494 GB/s (1.5 %), 0.016047 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.783 ins/cycle
  21.748 ins/char,   21.748 cycle/char,    0.747 Gc/s (1.5 %), 0.032095 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 168252, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
  11.151 ins/byte,   11.151 cycle/byte,    1.534 GB/s (0.4 %), 0.007316 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    5.037 ins/cycle
  22.303 ins/char,   22.303 cycle/char,    0.767 Gc/s (0.4 %), 0.014633 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 168252, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
   3.256 ins/byte,    3.256 cycle/byte,    4.947 GB/s (0.6 %), 0.000042 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    4.735 ins/cycle
   6.513 ins/char,    6.513 cycle/char,    2.473 Gc/s (0.6 %), 0.000083 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 168252, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
   0.736 ins/byte,    0.736 cycle/byte,   14.836 GB/s (13.6 %), 0.000695 b.misses/byte, 0.000000 c.mis/byte,    3.414 GHz,    3.198 ins/cycle
   1.472 ins/char,    1.472 cycle/char,    7.418 Gc/s (13.6 %), 0.001391 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 168252, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
   3.272 ins/byte,    3.272 cycle/byte,    3.527 GB/s (1.7 %), 0.007631 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.396 ins/cycle
   6.544 ins/char,    6.544 cycle/char,    1.763 Gc/s (1.7 %), 0.015263 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 168252, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
   0.678 ins/byte,    0.678 cycle/byte,   20.235 GB/s (1.8 %), 0.000273 b.misses/byte, 0.000000 c.mis/byte,    3.420 GHz,    4.013 ins/cycle
   1.356 ins/char,    1.356 cycle/char,   10.117 Gc/s (1.8 %), 0.000547 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 168252, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf16.txt
   0.736 ins/byte,    0.736 cycle/byte,   14.810 GB/s (1.1 %), 0.000731 b.misses/byte, 0.000000 c.mis/byte,    3.413 GHz,    3.193 ins/cycle
   1.472 ins/char,    1.472 cycle/char,    7.405 Gc/s (1.1 %), 0.001462 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 869736, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
   3.300 ins/byte,    3.300 cycle/byte,    2.704 GB/s (0.8 %), 0.019314 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.628 ins/cycle
   6.599 ins/char,    6.599 cycle/char,    1.352 Gc/s (0.8 %), 0.038628 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 869736, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
   0.768 ins/byte,    0.768 cycle/byte,    6.923 GB/s (4.3 %), 0.008720 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.566 ins/cycle
   1.537 ins/char,    1.537 cycle/char,    3.461 Gc/s (4.3 %), 0.017440 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 869736, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
  10.804 ins/byte,   10.804 cycle/byte,    1.397 GB/s (1.6 %), 0.024954 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    4.447 ins/cycle
  21.607 ins/char,   21.607 cycle/char,    0.698 Gc/s (1.6 %), 0.049907 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 869736, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
  11.131 ins/byte,   11.131 cycle/byte,    1.494 GB/s (0.6 %), 0.010803 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    4.899 ins/cycle
  22.262 ins/char,   22.262 cycle/char,    0.747 Gc/s (0.6 %), 0.021607 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 869736, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
   3.253 ins/byte,    3.253 cycle/byte,    4.919 GB/s (14.4 %), 0.000021 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.713 ins/cycle
   6.507 ins/char,    6.507 cycle/char,    2.460 Gc/s (14.4 %), 0.000041 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8+westmere, input size: 869736, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
   0.824 ins/byte,    0.824 cycle/byte,    6.712 GB/s (1.1 %), 0.009889 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.629 ins/cycle
   1.649 ins/char,    1.649 cycle/char,    3.356 Gc/s (1.1 %), 0.019778 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 869736, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
   3.300 ins/byte,    3.300 cycle/byte,    2.701 GB/s (1.0 %), 0.019328 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.625 ins/cycle
   6.599 ins/char,    6.599 cycle/char,    1.350 Gc/s (1.0 %), 0.038655 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 869736, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
   0.768 ins/byte,    0.768 cycle/byte,    7.019 GB/s (5.6 %), 0.008622 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.588 ins/cycle
   1.537 ins/char,    1.537 cycle/char,    3.509 Gc/s (5.6 %), 0.017244 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 869736, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf16.txt
   0.824 ins/byte,    0.824 cycle/byte,    6.738 GB/s (1.5 %), 0.009802 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.636 ins/cycle
   1.649 ins/char,    1.649 cycle/char,    3.369 Gc/s (1.5 %), 0.019604 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 402432, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
   3.167 ins/byte,    3.167 cycle/byte,    3.520 GB/s (1.7 %), 0.009353 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.283 ins/cycle
   6.335 ins/char,    6.335 cycle/char,    1.760 Gc/s (1.7 %), 0.018706 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 402432, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
   0.653 ins/byte,    0.653 cycle/byte,   17.247 GB/s (1.7 %), 0.001133 b.misses/byte, 0.000000 c.mis/byte,    3.407 GHz,    3.303 ins/cycle
   1.305 ins/char,    1.305 cycle/char,    8.623 Gc/s (1.7 %), 0.002266 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 402432, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
  10.790 ins/byte,   10.790 cycle/byte,    1.531 GB/s (1.6 %), 0.015071 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.866 ins/cycle
  21.580 ins/char,   21.580 cycle/char,    0.766 Gc/s (1.6 %), 0.030142 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 402432, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
  11.102 ins/byte,   11.102 cycle/byte,    1.558 GB/s (0.5 %), 0.006568 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    5.094 ins/cycle
  22.204 ins/char,   22.204 cycle/char,    0.779 Gc/s (0.5 %), 0.013135 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 402432, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
   3.254 ins/byte,    3.254 cycle/byte,    4.934 GB/s (0.5 %), 0.000027 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.726 ins/cycle
   6.509 ins/char,    6.509 cycle/char,    2.467 Gc/s (0.5 %), 0.000055 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 402432, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
   0.701 ins/byte,    0.701 cycle/byte,   12.715 GB/s (1.3 %), 0.002209 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    2.619 ins/cycle
   1.401 ins/char,    1.401 cycle/char,    6.358 Gc/s (1.3 %), 0.004418 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 402432, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
   3.167 ins/byte,    3.167 cycle/byte,    3.491 GB/s (1.1 %), 0.009537 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.256 ins/cycle
   6.335 ins/char,    6.335 cycle/char,    1.745 Gc/s (1.1 %), 0.019074 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 402432, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
   0.653 ins/byte,    0.653 cycle/byte,   17.284 GB/s (2.6 %), 0.001116 b.misses/byte, 0.000000 c.mis/byte,    3.404 GHz,    3.313 ins/cycle
   1.305 ins/char,    1.305 cycle/char,    8.642 Gc/s (2.6 %), 0.002231 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 402432, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf16.txt
   0.701 ins/byte,    0.701 cycle/byte,   12.615 GB/s (1.2 %), 0.002236 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    2.597 ins/cycle
   1.401 ins/char,    1.401 cycle/char,    6.308 Gc/s (1.2 %), 0.004473 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 286000, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
   5.882 ins/byte,    5.882 cycle/byte,    1.535 GB/s (0.9 %), 0.033881 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.659 ins/cycle
  11.764 ins/char,   11.764 cycle/char,    0.767 Gc/s (0.9 %), 0.067763 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 286000, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
   1.029 ins/byte,    1.029 cycle/byte,   12.704 GB/s (2.3 %), 0.000843 b.misses/byte, 0.000000 c.mis/byte,    3.405 GHz,    3.840 ins/cycle
   2.058 ins/char,    2.058 cycle/char,    6.352 Gc/s (2.3 %), 0.001685 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 286000, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
  12.037 ins/byte,   12.037 cycle/byte,    0.871 GB/s (1.4 %), 0.071797 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.088 ins/cycle
  24.075 ins/char,   24.075 cycle/char,    0.435 Gc/s (1.4 %), 0.143595 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 286000, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
  12.331 ins/byte,   12.331 cycle/byte,    1.084 GB/s (2.3 %), 0.034231 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.939 ins/cycle
  24.662 ins/char,   24.662 cycle/char,    0.542 Gc/s (2.3 %), 0.068462 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 286000, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
   3.255 ins/byte,    3.255 cycle/byte,    4.930 GB/s (0.6 %), 0.000038 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    4.722 ins/cycle
   6.510 ins/char,    6.510 cycle/char,    2.465 Gc/s (0.6 %), 0.000077 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 286000, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
   1.383 ins/byte,    1.383 cycle/byte,    7.789 GB/s (1.7 %), 0.003220 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.168 ins/cycle
   2.766 ins/char,    2.766 cycle/char,    3.894 Gc/s (1.7 %), 0.006441 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 286000, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
   5.882 ins/byte,    5.882 cycle/byte,    1.534 GB/s (2.3 %), 0.033920 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.657 ins/cycle
  11.764 ins/char,   11.764 cycle/char,    0.767 Gc/s (2.3 %), 0.067840 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 286000, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
   1.029 ins/byte,    1.029 cycle/byte,   12.818 GB/s (1.5 %), 0.000818 b.misses/byte, 0.000000 c.mis/byte,    3.405 GHz,    3.875 ins/cycle
   2.058 ins/char,    2.058 cycle/char,    6.409 Gc/s (1.5 %), 0.001636 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 286000, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf16.txt
   1.383 ins/byte,    1.383 cycle/byte,    7.838 GB/s (1.5 %), 0.003150 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.188 ins/cycle
   2.766 ins/char,    2.766 cycle/char,    3.919 Gc/s (1.5 %), 0.006301 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 292704, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
   6.332 ins/byte,    6.332 cycle/byte,    1.263 GB/s (2.6 %), 0.048698 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.355 ins/cycle
  12.664 ins/char,   12.664 cycle/char,    0.631 Gc/s (2.6 %), 0.097396 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 292704, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
   1.164 ins/byte,    1.164 cycle/byte,   10.636 GB/s (2.3 %), 0.001592 b.misses/byte, 0.000000 c.mis/byte,    3.404 GHz,    3.636 ins/cycle
   2.328 ins/char,    2.328 cycle/char,    5.318 Gc/s (2.3 %), 0.003184 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 292704, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
  12.193 ins/byte,   12.193 cycle/byte,    0.716 GB/s (1.2 %), 0.105298 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.572 ins/cycle
  24.385 ins/char,   24.385 cycle/char,    0.358 Gc/s (1.2 %), 0.210596 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 292704, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
  12.484 ins/byte,   12.484 cycle/byte,    0.949 GB/s (0.9 %), 0.052808 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.489 ins/cycle
  24.969 ins/char,   24.969 cycle/char,    0.474 Gc/s (0.9 %), 0.105616 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 292704, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
   3.255 ins/byte,    3.255 cycle/byte,    4.933 GB/s (2.0 %), 0.000031 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    4.724 ins/cycle
   6.510 ins/char,    6.510 cycle/char,    2.466 Gc/s (2.0 %), 0.000061 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 292704, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
   1.558 ins/byte,    1.558 cycle/byte,    6.936 GB/s (2.4 %), 0.004182 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.178 ins/cycle
   3.115 ins/char,    3.115 cycle/char,    3.468 Gc/s (2.4 %), 0.008363 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 292704, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
   6.332 ins/byte,    6.332 cycle/byte,    1.263 GB/s (0.8 %), 0.048667 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.356 ins/cycle
  12.664 ins/char,   12.664 cycle/char,    0.632 Gc/s (0.8 %), 0.097334 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 292704, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
   1.164 ins/byte,    1.164 cycle/byte,   10.717 GB/s (2.0 %), 0.001524 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    3.666 ins/cycle
   2.328 ins/char,    2.328 cycle/char,    5.358 Gc/s (2.0 %), 0.003047 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 292704, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf16.txt
   1.558 ins/byte,    1.558 cycle/byte,    7.070 GB/s (3.4 %), 0.003874 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.240 ins/cycle
   3.115 ins/char,    3.115 cycle/char,    3.535 Gc/s (3.4 %), 0.007748 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 547918, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
   6.412 ins/byte,    6.412 cycle/byte,    1.428 GB/s (2.3 %), 0.036268 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.697 ins/cycle
  12.823 ins/char,   12.823 cycle/char,    0.714 Gc/s (2.3 %), 0.072537 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 547918, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
   1.333 ins/byte,    1.333 cycle/byte,    9.962 GB/s (2.1 %), 0.001405 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.908 ins/cycle
   2.667 ins/char,    2.667 cycle/char,    4.981 Gc/s (2.1 %), 0.002811 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 547918, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
  13.149 ins/byte,   13.149 cycle/byte,    0.794 GB/s (1.6 %), 0.074964 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.075 ins/cycle
  26.297 ins/char,   26.297 cycle/char,    0.397 Gc/s (1.6 %), 0.149928 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 547918, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
  12.794 ins/byte,   12.794 cycle/byte,    1.078 GB/s (5.5 %), 0.035821 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    4.064 ins/cycle
  25.588 ins/char,   25.588 cycle/char,    0.539 Gc/s (5.5 %), 0.071642 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 547918, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
   3.254 ins/byte,    3.254 cycle/byte,    4.925 GB/s (0.9 %), 0.000024 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.718 ins/cycle
   6.508 ins/char,    6.508 cycle/char,    2.463 Gc/s (0.9 %), 0.000047 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 547918, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
   1.676 ins/byte,    1.676 cycle/byte,    6.823 GB/s (1.2 %), 0.003993 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.367 ins/cycle
   3.353 ins/char,    3.353 cycle/char,    3.412 Gc/s (1.2 %), 0.007987 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 547918, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
   6.412 ins/byte,    6.412 cycle/byte,    1.451 GB/s (3.3 %), 0.036131 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.740 ins/cycle
  12.823 ins/char,   12.823 cycle/char,    0.725 Gc/s (3.3 %), 0.072263 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 547918, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
   1.333 ins/byte,    1.333 cycle/byte,    9.728 GB/s (2.0 %), 0.001608 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.816 ins/cycle
   2.667 ins/char,    2.667 cycle/char,    4.864 Gc/s (2.0 %), 0.003216 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 547918, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf16.txt
   1.676 ins/byte,    1.676 cycle/byte,    6.801 GB/s (1.7 %), 0.004030 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.356 ins/cycle
   3.353 ins/char,    3.353 cycle/char,    3.401 Gc/s (1.7 %), 0.008060 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 237784, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
   5.826 ins/byte,    5.826 cycle/byte,    1.759 GB/s (4.2 %), 0.023467 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.018 ins/cycle
  11.651 ins/char,   11.651 cycle/char,    0.880 Gc/s (4.2 %), 0.046934 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 237784, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
   1.380 ins/byte,    1.380 cycle/byte,   10.310 GB/s (2.6 %), 0.000925 b.misses/byte, 0.000000 c.mis/byte,    3.404 GHz,    4.180 ins/cycle
   2.760 ins/char,    2.760 cycle/char,    5.155 Gc/s (2.6 %), 0.001850 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 237784, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
  12.803 ins/byte,   12.803 cycle/byte,    0.947 GB/s (2.7 %), 0.051429 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.572 ins/cycle
  25.606 ins/char,   25.606 cycle/char,    0.474 Gc/s (2.7 %), 0.102859 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 237784, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
  12.537 ins/byte,   12.537 cycle/byte,    1.194 GB/s (1.0 %), 0.021654 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.407 ins/cycle
  25.074 ins/char,   25.074 cycle/char,    0.597 Gc/s (1.0 %), 0.043309 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 237784, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
   3.255 ins/byte,    3.255 cycle/byte,    4.952 GB/s (1.0 %), 0.000038 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    4.740 ins/cycle
   6.511 ins/char,    6.511 cycle/char,    2.476 Gc/s (1.0 %), 0.000076 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 237784, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
   1.516 ins/byte,    1.516 cycle/byte,    6.836 GB/s (2.9 %), 0.004941 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    3.047 ins/cycle
   3.032 ins/char,    3.032 cycle/char,    3.418 Gc/s (2.9 %), 0.009883 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 237784, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
   5.826 ins/byte,    5.826 cycle/byte,    1.749 GB/s (3.3 %), 0.023862 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.001 ins/cycle
  11.651 ins/char,   11.651 cycle/char,    0.874 Gc/s (3.3 %), 0.047724 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 237784, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
   1.380 ins/byte,    1.380 cycle/byte,   10.451 GB/s (3.1 %), 0.000791 b.misses/byte, 0.000000 c.mis/byte,    3.405 GHz,    4.235 ins/cycle
   2.760 ins/char,    2.760 cycle/char,    5.225 Gc/s (3.1 %), 0.001581 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 237784, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf16.txt
   1.516 ins/byte,    1.516 cycle/byte,    7.013 GB/s (1.8 %), 0.004546 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    3.126 ins/cycle
   3.032 ins/char,    3.032 cycle/char,    3.507 Gc/s (1.8 %), 0.009092 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 145838, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
   5.788 ins/byte,    5.788 cycle/byte,    1.406 GB/s (2.0 %), 0.041622 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.397 ins/cycle
  11.577 ins/char,   11.577 cycle/char,    0.703 Gc/s (2.0 %), 0.083244 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 145838, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
   1.469 ins/byte,    1.469 cycle/byte,   10.525 GB/s (1.9 %), 0.000329 b.misses/byte, 0.000000 c.mis/byte,    3.413 GHz,    4.531 ins/cycle
   2.939 ins/char,    2.939 cycle/char,    5.263 Gc/s (1.9 %), 0.000658 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 145838, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
  12.596 ins/byte,   12.596 cycle/byte,    0.724 GB/s (2.3 %), 0.094770 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.687 ins/cycle
  25.193 ins/char,   25.193 cycle/char,    0.362 Gc/s (2.3 %), 0.189542 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 145838, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
  12.380 ins/byte,   12.380 cycle/byte,    1.072 GB/s (1.2 %), 0.038748 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.909 ins/cycle
  24.761 ins/char,   24.761 cycle/char,    0.536 Gc/s (1.2 %), 0.077498 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 145838, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
   3.258 ins/byte,    3.258 cycle/byte,    4.939 GB/s (0.9 %), 0.000069 b.misses/byte, 0.000000 c.mis/byte,    3.405 GHz,    4.726 ins/cycle
   6.516 ins/char,    6.516 cycle/char,    2.470 Gc/s (0.9 %), 0.000137 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 145838, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
   1.727 ins/byte,    1.727 cycle/byte,    8.323 GB/s (6.8 %), 0.000823 b.misses/byte, 0.000000 c.mis/byte,    3.408 GHz,    4.217 ins/cycle
   3.454 ins/char,    3.454 cycle/char,    4.161 Gc/s (6.8 %), 0.001646 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 145838, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
   5.788 ins/byte,    5.788 cycle/byte,    1.400 GB/s (1.2 %), 0.041718 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.387 ins/cycle
  11.577 ins/char,   11.577 cycle/char,    0.700 Gc/s (1.2 %), 0.083436 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 145838, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
   1.469 ins/byte,    1.469 cycle/byte,   10.648 GB/s (1.8 %), 0.000199 b.misses/byte, 0.000000 c.mis/byte,    3.412 GHz,    4.585 ins/cycle
   2.939 ins/char,    2.939 cycle/char,    5.324 Gc/s (1.8 %), 0.000398 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 145838, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf16.txt
   1.727 ins/byte,    1.727 cycle/byte,    8.593 GB/s (7.8 %), 0.000439 b.misses/byte, 0.000000 c.mis/byte,    3.410 GHz,    4.352 ins/cycle
   3.454 ins/char,    3.454 cycle/char,    4.297 Gc/s (7.8 %), 0.000878 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 249390, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
   5.731 ins/byte,    5.731 cycle/byte,    1.431 GB/s (2.0 %), 0.041626 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.415 ins/cycle
  11.461 ins/char,   11.461 cycle/char,    0.715 Gc/s (2.0 %), 0.083252 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 249390, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
   1.118 ins/byte,    1.118 cycle/byte,   10.454 GB/s (28.2 %), 0.001006 b.misses/byte, 0.000000 c.mis/byte,    3.406 GHz,    3.431 ins/cycle
   2.236 ins/char,    2.236 cycle/char,    5.227 Gc/s (28.2 %), 0.002013 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8+icu, input size: 249390, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
  11.969 ins/byte,   11.969 cycle/byte,    0.805 GB/s (1.9 %), 0.085216 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.840 ins/cycle
  23.938 ins/char,   23.938 cycle/char,    0.403 Gc/s (1.9 %), 0.170433 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 249390, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
  12.242 ins/byte,   12.242 cycle/byte,    1.042 GB/s (1.3 %), 0.041128 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.757 ins/cycle
  24.484 ins/char,   24.484 cycle/char,    0.521 Gc/s (1.3 %), 0.082257 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 249390, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
   3.255 ins/byte,    3.255 cycle/byte,    4.617 GB/s (27.2 %), 0.000036 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    4.420 ins/cycle
   6.510 ins/char,    6.510 cycle/char,    2.308 Gc/s (27.2 %), 0.000072 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8+westmere, input size: 249390, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
   1.425 ins/byte,    1.425 cycle/byte,    7.647 GB/s (8.2 %), 0.003236 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    3.204 ins/cycle
   2.850 ins/char,    2.850 cycle/char,    3.824 Gc/s (8.2 %), 0.006472 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 249390, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
   5.731 ins/byte,    5.731 cycle/byte,    1.437 GB/s (1.7 %), 0.041217 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.426 ins/cycle
  11.461 ins/char,   11.461 cycle/char,    0.719 Gc/s (1.7 %), 0.082434 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 249390, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
   1.118 ins/byte,    1.118 cycle/byte,   10.416 GB/s (26.5 %), 0.001051 b.misses/byte, 0.000000 c.mis/byte,    3.407 GHz,    3.418 ins/cycle
   2.236 ins/char,    2.236 cycle/char,    5.208 Gc/s (26.5 %), 0.002101 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 249390, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf16.txt
   1.425 ins/byte,    1.425 cycle/byte,    7.683 GB/s (5.4 %), 0.003148 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    3.217 ins/cycle
   2.850 ins/char,    2.850 cycle/char,    3.841 Gc/s (5.4 %), 0.006295 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 547232, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
   3.249 ins/byte,    3.249 cycle/byte,    2.912 GB/s (1.9 %), 0.016359 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.787 ins/cycle
   6.499 ins/char,    6.499 cycle/char,    1.456 Gc/s (1.9 %), 0.032718 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 547232, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
   0.730 ins/byte,    0.730 cycle/byte,    9.316 GB/s (4.5 %), 0.005528 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    2.002 ins/cycle
   1.461 ins/char,    1.461 cycle/char,    4.658 Gc/s (4.5 %), 0.011056 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 547232, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
  10.799 ins/byte,   10.799 cycle/byte,    1.413 GB/s (1.8 %), 0.022884 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.495 ins/cycle
  21.599 ins/char,   21.599 cycle/char,    0.706 Gc/s (1.8 %), 0.045769 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 547232, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
  11.120 ins/byte,   11.120 cycle/byte,    1.509 GB/s (1.1 %), 0.009840 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.944 ins/cycle
  22.241 ins/char,   22.241 cycle/char,    0.755 Gc/s (1.1 %), 0.019681 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 547232, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
   3.254 ins/byte,    3.254 cycle/byte,    4.938 GB/s (1.0 %), 0.000029 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.730 ins/cycle
   6.508 ins/char,    6.508 cycle/char,    2.469 Gc/s (1.0 %), 0.000058 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 547232, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
   0.779 ins/byte,    0.779 cycle/byte,    8.499 GB/s (4.5 %), 0.006774 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    1.949 ins/cycle
   1.559 ins/char,    1.559 cycle/char,    4.249 Gc/s (4.5 %), 0.013548 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 547232, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
   3.249 ins/byte,    3.249 cycle/byte,    2.926 GB/s (1.5 %), 0.016218 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.800 ins/cycle
   6.499 ins/char,    6.499 cycle/char,    1.463 Gc/s (1.5 %), 0.032436 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 547232, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
   0.730 ins/byte,    0.730 cycle/byte,    9.438 GB/s (3.3 %), 0.005380 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    2.028 ins/cycle
   1.461 ins/char,    1.461 cycle/char,    4.719 Gc/s (3.3 %), 0.010760 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 547232, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf16.txt
   0.779 ins/byte,    0.779 cycle/byte,    8.563 GB/s (1.9 %), 0.006663 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    1.964 ins/cycle
   1.559 ins/char,    1.559 cycle/char,    4.281 Gc/s (1.9 %), 0.013325 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 624076, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
   6.293 ins/byte,    6.293 cycle/byte,    1.369 GB/s (1.1 %), 0.040599 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.538 ins/cycle
  12.585 ins/char,   12.585 cycle/char,    0.685 Gc/s (1.1 %), 0.081199 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 624076, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
   1.112 ins/byte,    1.112 cycle/byte,    8.654 GB/s (24.8 %), 0.003841 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.833 ins/cycle
   2.225 ins/char,    2.225 cycle/char,    4.327 Gc/s (24.8 %), 0.007682 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8+icu, input size: 624076, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
  12.207 ins/byte,   12.207 cycle/byte,    0.799 GB/s (2.1 %), 0.088702 b.misses/byte, 0.000000 c.mis/byte,    3.378 GHz,    2.886 ins/cycle
  24.414 ins/char,   24.414 cycle/char,    0.399 Gc/s (2.1 %), 0.177405 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 624076, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
  12.514 ins/byte,   12.514 cycle/byte,    1.001 GB/s (2.6 %), 0.044064 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.689 ins/cycle
  25.028 ins/char,   25.028 cycle/char,    0.500 Gc/s (2.6 %), 0.088127 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 624076, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
   3.254 ins/byte,    3.254 cycle/byte,    4.912 GB/s (25.0 %), 0.000024 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.705 ins/cycle
   6.507 ins/char,    6.507 cycle/char,    2.456 Gc/s (25.0 %), 0.000048 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8+westmere, input size: 624076, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
   1.513 ins/byte,    1.513 cycle/byte,    5.995 GB/s (5.9 %), 0.006655 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.671 ins/cycle
   3.026 ins/char,    3.026 cycle/char,    2.998 Gc/s (5.9 %), 0.013309 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 624076, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
   6.293 ins/byte,    6.293 cycle/byte,    1.369 GB/s (1.1 %), 0.040546 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.538 ins/cycle
  12.585 ins/char,   12.585 cycle/char,    0.685 Gc/s (1.1 %), 0.081093 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 624076, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
   1.112 ins/byte,    1.112 cycle/byte,    8.456 GB/s (32.7 %), 0.004126 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.769 ins/cycle
   2.224 ins/char,    2.224 cycle/char,    4.228 Gc/s (32.7 %), 0.008252 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
WARNING: Measurements are noisy, try increasing iteration count (-I).
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 624076, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf16.txt
   1.513 ins/byte,    1.513 cycle/byte,    6.037 GB/s (5.6 %), 0.006536 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.689 ins/cycle
   3.026 ins/char,    3.026 cycle/char,    3.018 Gc/s (5.6 %), 0.013072 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 809518, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
   6.312 ins/byte,    6.312 cycle/byte,    1.879 GB/s (3.5 %), 0.016236 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.495 ins/cycle
  12.625 ins/char,   12.625 cycle/char,    0.940 Gc/s (3.5 %), 0.032471 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 809518, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
   1.227 ins/byte,    1.227 cycle/byte,    9.532 GB/s (1.7 %), 0.002324 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.442 ins/cycle
   2.454 ins/char,    2.454 cycle/char,    4.766 Gc/s (1.7 %), 0.004647 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 809518, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
  13.250 ins/byte,   13.250 cycle/byte,    1.084 GB/s (1.9 %), 0.030316 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    4.232 ins/cycle
  26.500 ins/char,   26.500 cycle/char,    0.542 Gc/s (1.9 %), 0.060631 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 809518, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
  12.868 ins/byte,   12.868 cycle/byte,    1.256 GB/s (1.0 %), 0.014129 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    4.762 ins/cycle
  25.737 ins/char,   25.737 cycle/char,    0.628 Gc/s (1.0 %), 0.028259 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 809518, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
   3.253 ins/byte,    3.253 cycle/byte,    4.922 GB/s (1.9 %), 0.000021 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    4.715 ins/cycle
   6.507 ins/char,    6.507 cycle/char,    2.461 Gc/s (1.9 %), 0.000042 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 809518, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
   1.368 ins/byte,    1.368 cycle/byte,    5.367 GB/s (3.7 %), 0.010331 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.163 ins/cycle
   2.737 ins/char,    2.737 cycle/char,    2.683 Gc/s (3.7 %), 0.020662 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 809518, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
   6.312 ins/byte,    6.312 cycle/byte,    1.881 GB/s (3.0 %), 0.016257 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.498 ins/cycle
  12.625 ins/char,   12.625 cycle/char,    0.940 Gc/s (3.0 %), 0.032513 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 809518, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
   1.227 ins/byte,    1.227 cycle/byte,    9.568 GB/s (4.0 %), 0.002295 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.455 ins/cycle
   2.454 ins/char,    2.454 cycle/char,    4.784 Gc/s (4.0 %), 0.004590 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 809518, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf16.txt
   1.368 ins/byte,    1.368 cycle/byte,    5.306 GB/s (1.7 %), 0.010153 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.138 ins/cycle
   2.737 ins/char,    2.737 cycle/char,    2.653 Gc/s (1.7 %), 0.020306 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 370886, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
   3.675 ins/byte,    3.675 cycle/byte,    1.856 GB/s (1.4 %), 0.037154 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.009 ins/cycle
   7.350 ins/char,    7.350 cycle/char,    0.928 Gc/s (1.4 %), 0.074309 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 370886, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
   0.913 ins/byte,    0.913 cycle/byte,   10.619 GB/s (1.7 %), 0.003074 b.misses/byte, 0.000000 c.mis/byte,    3.403 GHz,    2.848 ins/cycle
   1.825 ins/char,    1.825 cycle/char,    5.310 Gc/s (1.7 %), 0.006147 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 370886, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
  10.939 ins/byte,   10.939 cycle/byte,    1.133 GB/s (1.2 %), 0.048535 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.651 ins/cycle
  21.878 ins/char,   21.878 cycle/char,    0.566 Gc/s (1.2 %), 0.097071 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 370886, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
  11.250 ins/byte,   11.250 cycle/byte,    1.351 GB/s (1.2 %), 0.020702 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.476 ins/cycle
  22.500 ins/char,   22.500 cycle/char,    0.675 Gc/s (1.2 %), 0.041404 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 370886, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
   3.254 ins/byte,    3.254 cycle/byte,    4.935 GB/s (1.0 %), 0.000032 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    4.726 ins/cycle
   6.508 ins/char,    6.508 cycle/char,    2.467 Gc/s (1.0 %), 0.000065 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 370886, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
   1.036 ins/byte,    1.036 cycle/byte,    6.110 GB/s (5.4 %), 0.010062 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    1.862 ins/cycle
   2.072 ins/char,    2.072 cycle/char,    3.055 Gc/s (5.4 %), 0.020125 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 370886, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
   3.675 ins/byte,    3.675 cycle/byte,    1.858 GB/s (1.2 %), 0.036893 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.011 ins/cycle
   7.350 ins/char,    7.350 cycle/char,    0.929 Gc/s (1.2 %), 0.073786 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 370886, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
   0.913 ins/byte,    0.913 cycle/byte,   10.933 GB/s (3.5 %), 0.002820 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    2.933 ins/cycle
   1.825 ins/char,    1.825 cycle/char,    5.467 Gc/s (3.5 %), 0.005641 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 370886, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf16.txt
   1.036 ins/byte,    1.036 cycle/byte,    6.154 GB/s (3.7 %), 0.009197 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    1.876 ins/cycle
   2.072 ins/char,    2.072 cycle/char,    3.077 Gc/s (3.7 %), 0.018394 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
input detected as UTF16 little-endian
current system detected as haswell
===========================
convert_utf16_to_utf8+fallback, input size: 564840, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   4.575 ins/byte,    4.575 cycle/byte,    1.253 GB/s (1.3 %), 0.061341 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    1.689 ins/cycle
   9.150 ins/char,    9.150 cycle/char,    0.627 Gc/s (1.3 %), 0.122683 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+haswell, input size: 564840, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   1.495 ins/byte,    1.495 cycle/byte,    5.688 GB/s (1.5 %), 0.007406 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.504 ins/cycle
   2.991 ins/char,    2.991 cycle/char,    2.844 Gc/s (1.5 %), 0.014811 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+icu, input size: 564840, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
  11.364 ins/byte,   11.364 cycle/byte,    0.773 GB/s (1.3 %), 0.102578 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.587 ins/cycle
  22.728 ins/char,   22.728 cycle/char,    0.386 Gc/s (1.3 %), 0.205156 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+llvm, input size: 564840, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
  11.559 ins/byte,   11.559 cycle/byte,    1.056 GB/s (1.4 %), 0.050055 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.597 ins/cycle
  23.118 ins/char,   23.118 cycle/char,    0.528 Gc/s (1.4 %), 0.100110 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+utf8lut, input size: 564840, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   3.254 ins/byte,    3.254 cycle/byte,    4.923 GB/s (0.7 %), 0.000023 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    4.716 ins/cycle
   6.507 ins/char,    6.507 cycle/char,    2.462 Gc/s (0.7 %), 0.000046 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8+westmere, input size: 564840, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   1.746 ins/byte,    1.746 cycle/byte,    3.631 GB/s (1.9 %), 0.017531 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.867 ins/cycle
   3.493 ins/char,    3.493 cycle/char,    1.815 Gc/s (1.9 %), 0.035061 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+fallback, input size: 564840, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   4.575 ins/byte,    4.575 cycle/byte,    1.257 GB/s (1.3 %), 0.060886 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    1.694 ins/cycle
   9.150 ins/char,    9.150 cycle/char,    0.629 Gc/s (1.3 %), 0.121773 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+haswell, input size: 564840, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   1.495 ins/byte,    1.495 cycle/byte,    5.744 GB/s (1.8 %), 0.007214 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.529 ins/cycle
   2.991 ins/char,    2.991 cycle/char,    2.872 Gc/s (1.8 %), 0.014429 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char
convert_utf16_to_utf8_with_dynamic_allocation+westmere, input size: 564840, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf16.txt
   1.746 ins/byte,    1.746 cycle/byte,    3.665 GB/s (1.9 %), 0.017139 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.885 ins/cycle
   3.493 ins/char,    3.493 cycle/char,    1.833 Gc/s (1.9 %), 0.034279 b.misses/char, 0.000000 c.mis/char,     2.00 byte/char

==> results/romeresults/wikipediautf8utf16.txt <==
We define the number of bytes to be the number of *input* bytes.
We define a 'char' to be a code point (between 1 and 4 bytes).
===========================
Using ICU version 67.1
testcases: 18
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   8.150 ins/byte,    8.150 cycle/byte,    1.170 GB/s (0.5 %), 0.044060 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.809 ins/cycle
  10.241 ins/char,   10.241 cycle/char,    0.931 Gc/s (0.5 %), 0.055366 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
convert_utf8_to_utf16+fallback, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
  11.034 ins/byte,   11.034 cycle/byte,    0.787 GB/s (1.8 %), 0.063403 b.misses/byte, 0.000000 c.mis/byte,    3.371 GHz,    2.575 ins/cycle
  13.865 ins/char,   13.865 cycle/char,    0.626 Gc/s (1.8 %), 0.079672 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
convert_utf8_to_utf16+haswell, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   2.934 ins/byte,    2.934 cycle/byte,    2.465 GB/s (0.9 %), 0.014832 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.131 ins/cycle
   3.687 ins/char,    3.687 cycle/char,    1.962 Gc/s (0.9 %), 0.018637 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
  18.793 ins/byte,   18.793 cycle/byte,    0.637 GB/s (2.9 %), 0.060132 b.misses/byte, 0.000000 c.mis/byte,    3.386 GHz,    3.537 ins/cycle
  23.615 ins/char,   23.615 cycle/char,    0.507 Gc/s (2.9 %), 0.075562 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
convert_utf8_to_utf16+icu, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
  12.819 ins/byte,   12.819 cycle/byte,    0.651 GB/s (0.8 %), 0.062249 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.458 ins/cycle
  16.108 ins/char,   16.108 cycle/char,    0.518 Gc/s (0.8 %), 0.078222 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
convert_utf8_to_utf16+llvm, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
  36.508 ins/byte,   36.508 cycle/byte,    0.324 GB/s (2.4 %), 0.060048 b.misses/byte, 0.000000 c.mis/byte,    3.390 GHz,    3.494 ins/cycle
  45.876 ins/char,   45.876 cycle/char,    0.258 Gc/s (2.4 %), 0.075456 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
convert_utf8_to_utf16+u8u16, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   7.851 ins/byte,    7.851 cycle/byte,    1.540 GB/s (3.1 %), 0.001873 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.562 ins/cycle
   9.865 ins/char,    9.865 cycle/char,    1.226 Gc/s (3.1 %), 0.002354 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
convert_utf8_to_utf16+utf8lut, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   4.486 ins/byte,    4.486 cycle/byte,    1.496 GB/s (0.8 %), 0.000026 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.977 ins/cycle
   5.637 ins/char,    5.637 cycle/char,    1.191 Gc/s (0.8 %), 0.000033 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   6.019 ins/byte,    6.019 cycle/byte,    1.533 GB/s (0.8 %), 0.022495 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.717 ins/cycle
   7.563 ins/char,    7.563 cycle/char,    1.220 Gc/s (0.8 %), 0.028267 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
convert_utf8_to_utf16+westmere, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   4.416 ins/byte,    4.416 cycle/byte,    1.988 GB/s (1.5 %), 0.014545 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.585 ins/cycle
   5.549 ins/char,    5.549 cycle/char,    1.582 Gc/s (1.5 %), 0.018277 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
  21.035 ins/byte,   21.035 cycle/byte,    0.511 GB/s (1.0 %), 0.062728 b.misses/byte, 0.000000 c.mis/byte,    3.389 GHz,    3.170 ins/cycle
  26.433 ins/char,   26.433 cycle/char,    0.406 Gc/s (1.0 %), 0.078824 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   3.310 ins/byte,    3.310 cycle/byte,    2.291 GB/s (0.7 %), 0.014725 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.234 ins/cycle
   4.160 ins/char,    4.160 cycle/char,    1.823 Gc/s (0.7 %), 0.018503 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 533857, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/arabic.utf8.txt
   5.261 ins/byte,    5.261 cycle/byte,    1.806 GB/s (0.7 %), 0.014049 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.799 ins/cycle
   6.611 ins/char,    6.611 cycle/char,    1.437 Gc/s (0.7 %), 0.017654 b.misses/char, 0.000000 c.mis/char,     1.26 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   6.843 ins/byte,    6.843 cycle/byte,    1.547 GB/s (1.0 %), 0.025640 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.118 ins/cycle
   9.043 ins/char,    9.043 cycle/char,    1.171 Gc/s (1.0 %), 0.033883 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
convert_utf8_to_utf16+fallback, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
  10.095 ins/byte,   10.095 cycle/byte,    0.958 GB/s (1.0 %), 0.043183 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.851 ins/cycle
  13.341 ins/char,   13.341 cycle/char,    0.725 Gc/s (1.0 %), 0.057067 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
convert_utf8_to_utf16+haswell, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   3.536 ins/byte,    3.536 cycle/byte,    1.847 GB/s (1.7 %), 0.034596 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.923 ins/cycle
   4.673 ins/char,    4.673 cycle/char,    1.398 Gc/s (1.7 %), 0.045719 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
  18.520 ins/byte,   18.520 cycle/byte,    0.777 GB/s (5.5 %), 0.036526 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.238 ins/cycle
  24.474 ins/char,   24.474 cycle/char,    0.588 Gc/s (5.5 %), 0.048270 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
convert_utf8_to_utf16+icu, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
  11.650 ins/byte,   11.650 cycle/byte,    0.858 GB/s (1.0 %), 0.037596 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.944 ins/cycle
  15.396 ins/char,   15.396 cycle/char,    0.649 Gc/s (1.0 %), 0.049684 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
convert_utf8_to_utf16+llvm, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
  33.336 ins/byte,   33.336 cycle/byte,    0.376 GB/s (0.6 %), 0.039400 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.688 ins/cycle
  44.054 ins/char,   44.054 cycle/char,    0.284 Gc/s (0.6 %), 0.052067 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
convert_utf8_to_utf16+u8u16, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   9.980 ins/byte,    9.980 cycle/byte,    1.298 GB/s (2.2 %), 0.000061 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.814 ins/cycle
  13.188 ins/char,   13.188 cycle/char,    0.982 Gc/s (2.2 %), 0.000080 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
convert_utf8_to_utf16+utf8lut, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   4.506 ins/byte,    4.506 cycle/byte,    1.485 GB/s (1.2 %), 0.000039 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.970 ins/cycle
   5.955 ins/char,    5.955 cycle/char,    1.124 Gc/s (1.2 %), 0.000051 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   6.102 ins/byte,    6.102 cycle/byte,    1.791 GB/s (1.1 %), 0.011240 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.218 ins/cycle
   8.064 ins/char,    8.064 cycle/char,    1.355 Gc/s (1.1 %), 0.014853 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
convert_utf8_to_utf16+westmere, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   5.279 ins/byte,    5.279 cycle/byte,    1.591 GB/s (1.6 %), 0.027509 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.474 ins/cycle
   6.976 ins/char,    6.976 cycle/char,    1.204 Gc/s (1.6 %), 0.036354 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
  20.099 ins/byte,   20.099 cycle/byte,    0.579 GB/s (0.7 %), 0.043646 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.426 ins/cycle
  26.560 ins/char,   26.560 cycle/char,    0.438 Gc/s (0.7 %), 0.057679 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   3.915 ins/byte,    3.915 cycle/byte,    1.787 GB/s (1.6 %), 0.032500 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.059 ins/cycle
   5.173 ins/char,    5.173 cycle/char,    1.352 Gc/s (1.6 %), 0.042949 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 181321, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/chinese.utf8.txt
   6.127 ins/byte,    6.127 cycle/byte,    1.501 GB/s (1.0 %), 0.024961 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.708 ins/cycle
   8.096 ins/char,    8.096 cycle/char,    1.136 Gc/s (1.0 %), 0.032986 b.misses/char, 0.000000 c.mis/char,     1.32 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   3.228 ins/byte,    3.228 cycle/byte,    2.108 GB/s (1.1 %), 0.024705 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.003 ins/cycle
   3.427 ins/char,    3.427 cycle/char,    1.985 Gc/s (1.1 %), 0.026232 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
convert_utf8_to_utf16+fallback, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   8.128 ins/byte,    8.128 cycle/byte,    0.873 GB/s (1.4 %), 0.074181 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.090 ins/cycle
   8.630 ins/char,    8.630 cycle/char,    0.822 Gc/s (1.4 %), 0.078766 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
convert_utf8_to_utf16+haswell, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   3.432 ins/byte,    3.432 cycle/byte,    2.342 GB/s (1.9 %), 0.014333 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.366 ins/cycle
   3.644 ins/char,    3.644 cycle/char,    2.206 Gc/s (1.9 %), 0.015219 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
  18.930 ins/byte,   18.930 cycle/byte,    0.721 GB/s (2.0 %), 0.048828 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.020 ins/cycle
  20.100 ins/char,   20.100 cycle/char,    0.679 Gc/s (2.0 %), 0.051845 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
convert_utf8_to_utf16+icu, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
  11.446 ins/byte,   11.446 cycle/byte,    0.777 GB/s (0.9 %), 0.053116 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.621 ins/cycle
  12.153 ins/char,   12.153 cycle/char,    0.732 Gc/s (0.9 %), 0.056399 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
convert_utf8_to_utf16+llvm, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
  38.135 ins/byte,   38.135 cycle/byte,    0.313 GB/s (1.3 %), 0.046889 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.522 ins/cycle
  40.492 ins/char,   40.492 cycle/char,    0.295 Gc/s (1.3 %), 0.049787 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
convert_utf8_to_utf16+u8u16, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   8.843 ins/byte,    8.843 cycle/byte,    1.425 GB/s (1.9 %), 0.000242 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.711 ins/cycle
   9.389 ins/char,    9.389 cycle/char,    1.342 Gc/s (1.9 %), 0.000257 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
convert_utf8_to_utf16+utf8lut, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   5.311 ins/byte,    5.311 cycle/byte,    1.205 GB/s (1.4 %), 0.000046 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.885 ins/cycle
   5.639 ins/char,    5.639 cycle/char,    1.135 Gc/s (1.4 %), 0.000049 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   5.112 ins/byte,    5.112 cycle/byte,    2.146 GB/s (1.0 %), 0.008034 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.229 ins/cycle
   5.428 ins/char,    5.428 cycle/char,    2.021 Gc/s (1.0 %), 0.008531 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
convert_utf8_to_utf16+westmere, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   5.113 ins/byte,    5.113 cycle/byte,    1.972 GB/s (2.3 %), 0.010267 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.968 ins/cycle
   5.429 ins/char,    5.429 cycle/char,    1.857 Gc/s (2.3 %), 0.010902 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
  18.131 ins/byte,   18.131 cycle/byte,    0.547 GB/s (1.3 %), 0.074273 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.923 ins/cycle
  19.252 ins/char,   19.252 cycle/char,    0.515 Gc/s (1.3 %), 0.078863 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   3.812 ins/byte,    3.812 cycle/byte,    2.268 GB/s (2.1 %), 0.011904 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    2.545 ins/cycle
   4.047 ins/char,    4.047 cycle/char,    2.136 Gc/s (2.1 %), 0.012640 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 152721, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/czech.utf8.txt
   5.961 ins/byte,    5.961 cycle/byte,    1.817 GB/s (1.9 %), 0.009134 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.189 ins/cycle
   6.330 ins/char,    6.330 cycle/char,    1.711 Gc/s (1.9 %), 0.009699 b.misses/char, 0.000000 c.mis/char,     1.06 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   1.215 ins/byte,    1.215 cycle/byte,    9.690 GB/s (1.0 %), 0.000876 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    3.463 ins/cycle
   1.224 ins/char,    1.224 cycle/char,    9.619 Gc/s (1.0 %), 0.000883 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
convert_utf8_to_utf16+fallback, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   3.380 ins/byte,    3.380 cycle/byte,    2.957 GB/s (0.6 %), 0.001616 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.943 ins/cycle
   3.405 ins/char,    3.405 cycle/char,    2.935 Gc/s (0.6 %), 0.001628 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
convert_utf8_to_utf16+haswell, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   0.669 ins/byte,    0.669 cycle/byte,   12.074 GB/s (1.3 %), 0.000371 b.misses/byte, 0.000000 c.mis/byte,    3.404 GHz,    2.371 ins/cycle
   0.674 ins/char,    0.674 cycle/char,   11.986 Gc/s (1.3 %), 0.000374 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
  18.988 ins/byte,   18.988 cycle/byte,    1.027 GB/s (4.4 %), 0.002738 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    5.747 ins/cycle
  19.129 ins/char,   19.129 cycle/char,    1.020 Gc/s (4.4 %), 0.002759 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
convert_utf8_to_utf16+icu, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
  11.038 ins/byte,   11.038 cycle/byte,    0.931 GB/s (3.0 %), 0.003525 b.misses/byte, 0.000000 c.mis/byte,    3.382 GHz,    3.040 ins/cycle
  11.119 ins/char,   11.119 cycle/char,    0.925 Gc/s (3.0 %), 0.003551 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
convert_utf8_to_utf16+llvm, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
  38.852 ins/byte,   38.852 cycle/byte,    0.354 GB/s (0.2 %), 0.002744 b.misses/byte, 0.000000 c.mis/byte,    3.389 GHz,    4.059 ins/cycle
  39.139 ins/char,   39.139 cycle/char,    0.352 Gc/s (0.2 %), 0.002764 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
convert_utf8_to_utf16+u8u16, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   2.177 ins/byte,    2.177 cycle/byte,    4.829 GB/s (2.6 %), 0.000284 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.094 ins/cycle
   2.193 ins/char,    2.193 cycle/char,    4.793 Gc/s (2.6 %), 0.000286 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
convert_utf8_to_utf16+utf8lut, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   5.590 ins/byte,    5.590 cycle/byte,    1.264 GB/s (1.0 %), 0.000028 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.082 ins/cycle
   5.632 ins/char,    5.632 cycle/char,    1.255 Gc/s (1.0 %), 0.000028 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   1.522 ins/byte,    1.522 cycle/byte,    6.544 GB/s (2.0 %), 0.000676 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    2.930 ins/cycle
   1.533 ins/char,    1.533 cycle/char,    6.496 Gc/s (2.0 %), 0.000681 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
convert_utf8_to_utf16+westmere, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   1.094 ins/byte,    1.094 cycle/byte,   10.184 GB/s (1.4 %), 0.000402 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    3.276 ins/cycle
   1.102 ins/char,    1.102 cycle/char,   10.109 Gc/s (1.4 %), 0.000405 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
  13.381 ins/byte,   13.381 cycle/byte,    0.982 GB/s (0.5 %), 0.001542 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.871 ins/cycle
  13.480 ins/char,   13.480 cycle/char,    0.975 Gc/s (0.5 %), 0.001554 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   1.045 ins/byte,    1.045 cycle/byte,    8.772 GB/s (1.2 %), 0.000354 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    2.697 ins/cycle
   1.053 ins/char,    1.053 cycle/char,    8.707 Gc/s (1.2 %), 0.000356 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 390368, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/english.utf8.txt
   1.939 ins/byte,    1.939 cycle/byte,    6.558 GB/s (0.9 %), 0.000407 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.743 ins/cycle
   1.954 ins/char,    1.954 cycle/char,    6.510 Gc/s (0.9 %), 0.000410 b.misses/char, 0.000000 c.mis/char,     1.01 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   2.011 ins/byte,    2.011 cycle/byte,    5.822 GB/s (1.3 %), 0.001955 b.misses/byte, 0.000000 c.mis/byte,    3.409 GHz,    3.434 ins/cycle
   2.078 ins/char,    2.078 cycle/char,    5.632 Gc/s (1.3 %), 0.002021 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+fallback, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   5.034 ins/byte,    5.034 cycle/byte,    2.026 GB/s (1.2 %), 0.007451 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.001 ins/cycle
   5.204 ins/char,    5.204 cycle/char,    1.960 Gc/s (1.2 %), 0.007703 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+haswell, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   1.988 ins/byte,    1.988 cycle/byte,    5.361 GB/s (3.3 %), 0.000667 b.misses/byte, 0.000000 c.mis/byte,    3.408 GHz,    3.127 ins/cycle
   2.055 ins/char,    2.055 cycle/char,    5.186 Gc/s (3.3 %), 0.000689 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
  18.952 ins/byte,   18.952 cycle/byte,    0.922 GB/s (6.0 %), 0.014109 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    5.147 ins/cycle
  19.591 ins/char,   19.591 cycle/char,    0.892 Gc/s (6.0 %), 0.014585 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+icu, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
  11.190 ins/byte,   11.190 cycle/byte,    0.895 GB/s (0.9 %), 0.017835 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.950 ins/cycle
  11.568 ins/char,   11.568 cycle/char,    0.866 Gc/s (0.9 %), 0.018437 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+llvm, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
  38.381 ins/byte,   38.381 cycle/byte,    0.345 GB/s (0.6 %), 0.014385 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.905 ins/cycle
  39.675 ins/char,   39.675 cycle/char,    0.334 Gc/s (0.6 %), 0.014871 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+u8u16, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   6.861 ins/byte,    6.861 cycle/byte,    1.778 GB/s (2.1 %), 0.000126 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.588 ins/cycle
   7.093 ins/char,    7.093 cycle/char,    1.720 Gc/s (2.1 %), 0.000131 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+utf8lut, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   5.463 ins/byte,    5.463 cycle/byte,    1.269 GB/s (1.7 %), 0.000080 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.041 ins/cycle
   5.647 ins/char,    5.647 cycle/char,    1.228 Gc/s (1.7 %), 0.000083 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   2.955 ins/byte,    2.955 cycle/byte,    4.426 GB/s (0.9 %), 0.000414 b.misses/byte, 0.000000 c.mis/byte,    3.409 GHz,    3.837 ins/cycle
   3.055 ins/char,    3.055 cycle/char,    4.282 Gc/s (0.9 %), 0.000428 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+westmere, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   3.130 ins/byte,    3.130 cycle/byte,    4.163 GB/s (1.7 %), 0.000310 b.misses/byte, 0.000000 c.mis/byte,    3.406 GHz,    3.826 ins/cycle
   3.236 ins/char,    3.236 cycle/char,    4.027 Gc/s (1.7 %), 0.000321 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
  15.038 ins/byte,   15.038 cycle/byte,    0.850 GB/s (0.7 %), 0.007543 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.766 ins/cycle
  15.546 ins/char,   15.546 cycle/char,    0.823 Gc/s (0.7 %), 0.007798 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   2.373 ins/byte,    2.373 cycle/byte,    4.637 GB/s (2.9 %), 0.000448 b.misses/byte, 0.000000 c.mis/byte,    3.409 GHz,    3.227 ins/cycle
   2.453 ins/char,    2.453 cycle/char,    4.485 Gc/s (2.9 %), 0.000464 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 86963, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/esperanto.utf8.txt
   3.984 ins/byte,    3.984 cycle/byte,    3.409 GB/s (1.3 %), 0.000299 b.misses/byte, 0.000000 c.mis/byte,    3.405 GHz,    3.989 ins/cycle
   4.118 ins/char,    4.118 cycle/char,    3.298 Gc/s (1.3 %), 0.000309 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   1.985 ins/byte,    1.985 cycle/byte,    3.096 GB/s (0.9 %), 0.021834 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.810 ins/cycle
   2.040 ins/char,    2.040 cycle/char,    3.013 Gc/s (0.9 %), 0.022439 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+fallback, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   5.698 ins/byte,    5.698 cycle/byte,    1.267 GB/s (1.6 %), 0.042143 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.127 ins/cycle
   5.855 ins/char,    5.855 cycle/char,    1.233 Gc/s (1.6 %), 0.043310 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+haswell, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   2.542 ins/byte,    2.542 cycle/byte,    2.187 GB/s (1.0 %), 0.029127 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.638 ins/cycle
   2.612 ins/char,    2.612 cycle/char,    2.129 Gc/s (1.0 %), 0.029933 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
  18.966 ins/byte,   18.966 cycle/byte,    0.872 GB/s (1.8 %), 0.022394 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    4.873 ins/cycle
  19.491 ins/char,   19.491 cycle/char,    0.849 Gc/s (1.8 %), 0.023014 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+icu, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
  11.195 ins/byte,   11.195 cycle/byte,    0.888 GB/s (1.0 %), 0.026187 b.misses/byte, 0.000000 c.mis/byte,    3.384 GHz,    2.937 ins/cycle
  11.505 ins/char,   11.505 cycle/char,    0.864 Gc/s (1.0 %), 0.026912 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+llvm, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
  38.584 ins/byte,   38.584 cycle/byte,    0.336 GB/s (0.6 %), 0.020769 b.misses/byte, 0.000000 c.mis/byte,    3.390 GHz,    3.829 ins/cycle
  39.652 ins/char,   39.652 cycle/char,    0.327 Gc/s (0.6 %), 0.021344 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+u8u16, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   7.535 ins/byte,    7.535 cycle/byte,    1.523 GB/s (2.2 %), 0.002987 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.381 ins/cycle
   7.744 ins/char,    7.744 cycle/char,    1.482 Gc/s (2.2 %), 0.003070 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+utf8lut, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   5.480 ins/byte,    5.480 cycle/byte,    1.255 GB/s (0.7 %), 0.000025 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.026 ins/cycle
   5.632 ins/char,    5.632 cycle/char,    1.221 Gc/s (0.7 %), 0.000025 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   3.643 ins/byte,    3.643 cycle/byte,    2.136 GB/s (1.0 %), 0.017787 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.292 ins/cycle
   3.744 ins/char,    3.744 cycle/char,    2.079 Gc/s (1.0 %), 0.018279 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+westmere, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   3.945 ins/byte,    3.945 cycle/byte,    1.770 GB/s (0.8 %), 0.028648 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.057 ins/cycle
   4.054 ins/char,    4.054 cycle/char,    1.723 Gc/s (0.8 %), 0.029441 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
  15.699 ins/byte,   15.699 cycle/byte,    0.681 GB/s (0.9 %), 0.042244 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.150 ins/cycle
  16.134 ins/char,   16.134 cycle/char,    0.663 Gc/s (0.9 %), 0.043413 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   2.919 ins/byte,    2.919 cycle/byte,    2.051 GB/s (1.0 %), 0.028910 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.764 ins/cycle
   3.000 ins/char,    3.000 cycle/char,    1.996 Gc/s (1.0 %), 0.029710 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 446908, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/french.utf8.txt
   4.791 ins/byte,    4.791 cycle/byte,    1.620 GB/s (0.6 %), 0.028368 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.287 ins/cycle
   4.924 ins/char,    4.924 cycle/char,    1.577 Gc/s (0.6 %), 0.029154 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   1.713 ins/byte,    1.713 cycle/byte,    5.850 GB/s (1.4 %), 0.004928 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    2.945 ins/cycle
   1.752 ins/char,    1.752 cycle/char,    5.720 Gc/s (1.4 %), 0.005039 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
convert_utf8_to_utf16+fallback, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   4.696 ins/byte,    4.696 cycle/byte,    1.766 GB/s (1.4 %), 0.021018 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.441 ins/cycle
   4.802 ins/char,    4.802 cycle/char,    1.726 Gc/s (1.4 %), 0.021494 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
convert_utf8_to_utf16+haswell, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   1.942 ins/byte,    1.942 cycle/byte,    4.114 GB/s (3.0 %), 0.007212 b.misses/byte, 0.000000 c.mis/byte,    3.408 GHz,    2.344 ins/cycle
   1.986 ins/char,    1.986 cycle/char,    4.022 Gc/s (3.0 %), 0.007375 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
  18.967 ins/byte,   18.967 cycle/byte,    0.935 GB/s (1.3 %), 0.013456 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    5.222 ins/cycle
  19.398 ins/char,   19.398 cycle/char,    0.914 Gc/s (1.3 %), 0.013761 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
convert_utf8_to_utf16+icu, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
  11.132 ins/byte,   11.132 cycle/byte,    0.911 GB/s (1.2 %), 0.016498 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.989 ins/cycle
  11.384 ins/char,   11.384 cycle/char,    0.891 Gc/s (1.2 %), 0.016872 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
convert_utf8_to_utf16+llvm, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
  38.593 ins/byte,   38.593 cycle/byte,    0.345 GB/s (0.6 %), 0.012858 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.927 ins/cycle
  39.469 ins/char,   39.469 cycle/char,    0.338 Gc/s (0.6 %), 0.013150 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
convert_utf8_to_utf16+u8u16, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   6.743 ins/byte,    6.743 cycle/byte,    1.802 GB/s (2.2 %), 0.000117 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.576 ins/cycle
   6.896 ins/char,    6.896 cycle/char,    1.762 Gc/s (2.2 %), 0.000119 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
convert_utf8_to_utf16+utf8lut, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   5.511 ins/byte,    5.511 cycle/byte,    1.257 GB/s (1.3 %), 0.000039 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.040 ins/cycle
   5.636 ins/char,    5.636 cycle/char,    1.229 Gc/s (1.3 %), 0.000040 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   2.779 ins/byte,    2.779 cycle/byte,    3.874 GB/s (1.3 %), 0.002629 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.166 ins/cycle
   2.842 ins/char,    2.842 cycle/char,    3.788 Gc/s (1.3 %), 0.002689 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
convert_utf8_to_utf16+westmere, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   3.072 ins/byte,    3.072 cycle/byte,    3.318 GB/s (2.1 %), 0.006181 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.000 ins/cycle
   3.142 ins/char,    3.142 cycle/char,    3.244 Gc/s (2.1 %), 0.006322 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
  14.698 ins/byte,   14.698 cycle/byte,    0.799 GB/s (0.9 %), 0.021640 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.459 ins/cycle
  15.032 ins/char,   15.032 cycle/char,    0.781 Gc/s (0.9 %), 0.022131 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   2.321 ins/byte,    2.321 cycle/byte,    3.861 GB/s (4.8 %), 0.005282 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    2.637 ins/cycle
   2.374 ins/char,    2.374 cycle/char,    3.776 Gc/s (4.8 %), 0.005402 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 205779, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/german.utf8.txt
   3.920 ins/byte,    3.920 cycle/byte,    2.785 GB/s (6.7 %), 0.006463 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.213 ins/cycle
   4.009 ins/char,    4.009 cycle/char,    2.723 Gc/s (6.7 %), 0.006610 b.misses/char, 0.000000 c.mis/char,     1.02 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   8.236 ins/byte,    8.236 cycle/byte,    1.194 GB/s (1.0 %), 0.040888 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.894 ins/cycle
  10.445 ins/char,   10.445 cycle/char,    0.941 Gc/s (1.0 %), 0.051854 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
convert_utf8_to_utf16+fallback, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
  11.153 ins/byte,   11.153 cycle/byte,    0.799 GB/s (0.7 %), 0.055661 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.626 ins/cycle
  14.144 ins/char,   14.144 cycle/char,    0.630 Gc/s (0.7 %), 0.070588 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
convert_utf8_to_utf16+haswell, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   2.952 ins/byte,    2.952 cycle/byte,    3.073 GB/s (1.9 %), 0.005939 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    2.669 ins/cycle
   3.744 ins/char,    3.744 cycle/char,    2.423 Gc/s (1.9 %), 0.007532 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
  18.781 ins/byte,   18.781 cycle/byte,    0.674 GB/s (5.7 %), 0.054029 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.731 ins/cycle
  23.818 ins/char,   23.818 cycle/char,    0.532 Gc/s (5.7 %), 0.068518 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
convert_utf8_to_utf16+icu, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
  12.854 ins/byte,   12.854 cycle/byte,    0.672 GB/s (0.7 %), 0.059868 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.545 ins/cycle
  16.301 ins/char,   16.301 cycle/char,    0.530 Gc/s (0.7 %), 0.075924 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
convert_utf8_to_utf16+llvm, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
  36.354 ins/byte,   36.354 cycle/byte,    0.331 GB/s (6.6 %), 0.055121 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.549 ins/cycle
  46.104 ins/char,   46.104 cycle/char,    0.261 Gc/s (6.6 %), 0.069903 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
convert_utf8_to_utf16+u8u16, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   8.260 ins/byte,    8.260 cycle/byte,    1.532 GB/s (1.3 %), 0.000182 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.724 ins/cycle
  10.475 ins/char,   10.475 cycle/char,    1.208 Gc/s (1.3 %), 0.000231 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
convert_utf8_to_utf16+utf8lut, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   4.468 ins/byte,    4.468 cycle/byte,    1.491 GB/s (0.8 %), 0.000044 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.962 ins/cycle
   5.666 ins/char,    5.666 cycle/char,    1.176 Gc/s (0.8 %), 0.000056 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   6.100 ins/byte,    6.100 cycle/byte,    1.805 GB/s (1.0 %), 0.011199 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.241 ins/cycle
   7.736 ins/char,    7.736 cycle/char,    1.423 Gc/s (1.0 %), 0.014203 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
convert_utf8_to_utf16+westmere, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   4.485 ins/byte,    4.485 cycle/byte,    2.534 GB/s (1.8 %), 0.003932 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.346 ins/cycle
   5.687 ins/char,    5.687 cycle/char,    1.998 Gc/s (1.8 %), 0.004986 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
  21.155 ins/byte,   21.155 cycle/byte,    0.519 GB/s (0.5 %), 0.054845 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.233 ins/cycle
  26.829 ins/char,   26.829 cycle/char,    0.409 Gc/s (0.5 %), 0.069553 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   3.331 ins/byte,    3.331 cycle/byte,    2.859 GB/s (1.6 %), 0.005189 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    2.802 ins/cycle
   4.224 ins/char,    4.224 cycle/char,    2.254 Gc/s (1.6 %), 0.006580 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 181348, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/greek.utf8.txt
   5.332 ins/byte,    5.332 cycle/byte,    2.257 GB/s (1.9 %), 0.003419 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.542 ins/cycle
   6.762 ins/char,    6.762 cycle/char,    1.780 Gc/s (1.9 %), 0.004336 b.misses/char, 0.000000 c.mis/char,     1.27 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   9.040 ins/byte,    9.040 cycle/byte,    0.992 GB/s (0.7 %), 0.055830 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.642 ins/cycle
  11.743 ins/char,   11.743 cycle/char,    0.764 Gc/s (0.7 %), 0.072524 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+fallback, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
  12.233 ins/byte,   12.233 cycle/byte,    0.695 GB/s (5.5 %), 0.089241 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    2.499 ins/cycle
  15.891 ins/char,   15.891 cycle/char,    0.535 Gc/s (5.5 %), 0.115927 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+haswell, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   3.473 ins/byte,    3.473 cycle/byte,    2.532 GB/s (2.1 %), 0.008516 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.589 ins/cycle
   4.512 ins/char,    4.512 cycle/char,    1.949 Gc/s (2.1 %), 0.011062 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
  18.762 ins/byte,   18.762 cycle/byte,    0.568 GB/s (3.0 %), 0.080489 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.139 ins/cycle
  24.372 ins/char,   24.372 cycle/char,    0.437 Gc/s (3.0 %), 0.104557 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+icu, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
  13.020 ins/byte,   13.020 cycle/byte,    0.599 GB/s (0.7 %), 0.081267 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.299 ins/cycle
  16.913 ins/char,   16.913 cycle/char,    0.461 Gc/s (0.7 %), 0.105568 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+llvm, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
  36.126 ins/byte,   36.126 cycle/byte,    0.312 GB/s (2.4 %), 0.078932 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.320 ins/cycle
  46.928 ins/char,   46.928 cycle/char,    0.240 Gc/s (2.4 %), 0.102534 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+u8u16, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   9.264 ins/byte,    9.264 cycle/byte,    1.379 GB/s (1.5 %), 0.000363 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.762 ins/cycle
  12.035 ins/char,   12.035 cycle/char,    1.062 Gc/s (1.5 %), 0.000471 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+utf8lut, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   4.347 ins/byte,    4.347 cycle/byte,    1.493 GB/s (1.0 %), 0.000042 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.911 ins/cycle
   5.646 ins/char,    5.646 cycle/char,    1.149 Gc/s (1.0 %), 0.000055 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   6.758 ins/byte,    6.758 cycle/byte,    1.499 GB/s (0.9 %), 0.018294 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.983 ins/cycle
   8.779 ins/char,    8.779 cycle/char,    1.154 Gc/s (0.9 %), 0.023765 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+westmere, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   5.223 ins/byte,    5.223 cycle/byte,    2.111 GB/s (1.7 %), 0.005523 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.246 ins/cycle
   6.785 ins/char,    6.785 cycle/char,    1.625 Gc/s (1.7 %), 0.007175 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
  22.235 ins/byte,   22.235 cycle/byte,    0.458 GB/s (0.7 %), 0.078206 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.003 ins/cycle
  28.884 ins/char,   28.884 cycle/char,    0.353 Gc/s (0.7 %), 0.101591 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   3.852 ins/byte,    3.852 cycle/byte,    2.384 GB/s (1.2 %), 0.007759 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.703 ins/cycle
   5.004 ins/char,    5.004 cycle/char,    1.835 Gc/s (1.2 %), 0.010079 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 190114, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hebrew.utf8.txt
   6.071 ins/byte,    6.071 cycle/byte,    1.918 GB/s (1.7 %), 0.004997 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.427 ins/cycle
   7.886 ins/char,    7.886 cycle/char,    1.476 Gc/s (1.7 %), 0.006491 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   8.555 ins/byte,    8.555 cycle/byte,    1.202 GB/s (0.9 %), 0.039696 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.030 ins/cycle
  12.384 ins/char,   12.384 cycle/char,    0.830 Gc/s (0.9 %), 0.057465 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
convert_utf8_to_utf16+fallback, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
  10.981 ins/byte,   10.981 cycle/byte,    0.861 GB/s (0.7 %), 0.052928 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.785 ins/cycle
  15.896 ins/char,   15.896 cycle/char,    0.595 Gc/s (0.7 %), 0.076621 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
convert_utf8_to_utf16+haswell, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   3.353 ins/byte,    3.353 cycle/byte,    1.938 GB/s (0.8 %), 0.031113 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.913 ins/cycle
   4.854 ins/char,    4.854 cycle/char,    1.338 Gc/s (0.8 %), 0.045040 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
  18.384 ins/byte,   18.384 cycle/byte,    0.697 GB/s (3.6 %), 0.050586 b.misses/byte, 0.000000 c.mis/byte,    3.385 GHz,    3.785 ins/cycle
  26.614 ins/char,   26.614 cycle/char,    0.481 Gc/s (3.6 %), 0.073230 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
convert_utf8_to_utf16+icu, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
  11.790 ins/byte,   11.790 cycle/byte,    0.779 GB/s (1.4 %), 0.053077 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.707 ins/cycle
  17.068 ins/char,   17.068 cycle/char,    0.538 Gc/s (1.4 %), 0.076837 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
convert_utf8_to_utf16+llvm, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
  30.848 ins/byte,   30.848 cycle/byte,    0.380 GB/s (1.1 %), 0.050798 b.misses/byte, 0.000000 c.mis/byte,    3.389 GHz,    3.456 ins/cycle
  44.657 ins/char,   44.657 cycle/char,    0.262 Gc/s (1.1 %), 0.073537 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
convert_utf8_to_utf16+u8u16, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   9.134 ins/byte,    9.134 cycle/byte,    1.360 GB/s (2.1 %), 0.000802 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.659 ins/cycle
  13.223 ins/char,   13.223 cycle/char,    0.939 Gc/s (2.1 %), 0.001161 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
convert_utf8_to_utf16+utf8lut, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   4.230 ins/byte,    4.230 cycle/byte,    1.614 GB/s (1.5 %), 0.000028 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.010 ins/cycle
   6.124 ins/char,    6.124 cycle/char,    1.115 Gc/s (1.5 %), 0.000040 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   6.333 ins/byte,    6.333 cycle/byte,    1.535 GB/s (1.4 %), 0.019950 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.862 ins/cycle
   9.168 ins/char,    9.168 cycle/char,    1.060 Gc/s (1.4 %), 0.028880 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
convert_utf8_to_utf16+westmere, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   4.933 ins/byte,    4.933 cycle/byte,    1.557 GB/s (1.6 %), 0.032419 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.262 ins/cycle
   7.141 ins/char,    7.141 cycle/char,    1.075 Gc/s (1.6 %), 0.046931 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
  20.982 ins/byte,   20.982 cycle/byte,    0.542 GB/s (1.3 %), 0.053657 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.348 ins/cycle
  30.374 ins/char,   30.374 cycle/char,    0.374 Gc/s (1.3 %), 0.077676 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   3.730 ins/byte,    3.730 cycle/byte,    1.774 GB/s (1.9 %), 0.033331 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.949 ins/cycle
   5.400 ins/char,    5.400 cycle/char,    1.226 Gc/s (1.9 %), 0.048252 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 396593, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/hindi.utf8.txt
   5.779 ins/byte,    5.779 cycle/byte,    1.436 GB/s (1.4 %), 0.032086 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.445 ins/cycle
   8.366 ins/char,    8.366 cycle/char,    0.992 Gc/s (1.4 %), 0.046449 b.misses/char, 0.000000 c.mis/char,     1.45 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   7.513 ins/byte,    7.513 cycle/byte,    1.526 GB/s (1.0 %), 0.022859 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.377 ins/cycle
  10.386 ins/char,   10.386 cycle/char,    1.104 Gc/s (1.0 %), 0.031600 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
convert_utf8_to_utf16+fallback, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
  10.605 ins/byte,   10.605 cycle/byte,    0.977 GB/s (2.1 %), 0.037650 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.051 ins/cycle
  14.661 ins/char,   14.661 cycle/char,    0.706 Gc/s (2.1 %), 0.052048 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
convert_utf8_to_utf16+haswell, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   3.437 ins/byte,    3.437 cycle/byte,    2.010 GB/s (2.2 %), 0.030312 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.033 ins/cycle
   4.751 ins/char,    4.751 cycle/char,    1.454 Gc/s (2.2 %), 0.041904 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
  18.453 ins/byte,   18.453 cycle/byte,    0.806 GB/s (9.3 %), 0.033105 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.381 ins/cycle
  25.509 ins/char,   25.509 cycle/char,    0.583 Gc/s (9.3 %), 0.045765 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
convert_utf8_to_utf16+icu, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
  11.730 ins/byte,   11.730 cycle/byte,    0.885 GB/s (1.4 %), 0.033233 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.056 ins/cycle
  16.215 ins/char,   16.215 cycle/char,    0.640 Gc/s (1.4 %), 0.045941 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
convert_utf8_to_utf16+llvm, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
  32.543 ins/byte,   32.543 cycle/byte,    0.392 GB/s (1.0 %), 0.034730 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.760 ins/cycle
  44.988 ins/char,   44.988 cycle/char,    0.284 Gc/s (1.0 %), 0.048010 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
convert_utf8_to_utf16+u8u16, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   9.980 ins/byte,    9.980 cycle/byte,    1.292 GB/s (2.0 %), 0.000043 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.798 ins/cycle
  13.796 ins/char,   13.796 cycle/char,    0.935 Gc/s (2.0 %), 0.000059 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
convert_utf8_to_utf16+utf8lut, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   4.396 ins/byte,    4.396 cycle/byte,    1.540 GB/s (1.7 %), 0.000049 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    1.993 ins/cycle
   6.077 ins/char,    6.077 cycle/char,    1.114 Gc/s (1.7 %), 0.000067 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   6.363 ins/byte,    6.363 cycle/byte,    1.794 GB/s (1.8 %), 0.008366 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.360 ins/cycle
   8.796 ins/char,    8.796 cycle/char,    1.298 Gc/s (1.8 %), 0.011565 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
convert_utf8_to_utf16+westmere, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   5.146 ins/byte,    5.146 cycle/byte,    1.729 GB/s (2.1 %), 0.023431 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.620 ins/cycle
   7.113 ins/char,    7.113 cycle/char,    1.251 Gc/s (2.1 %), 0.032391 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
  20.608 ins/byte,   20.608 cycle/byte,    0.584 GB/s (1.5 %), 0.038496 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.547 ins/cycle
  28.488 ins/char,   28.488 cycle/char,    0.423 Gc/s (1.5 %), 0.053217 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   3.814 ins/byte,    3.814 cycle/byte,    1.979 GB/s (2.4 %), 0.026631 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.222 ins/cycle
   5.273 ins/char,    5.273 cycle/char,    1.432 Gc/s (2.4 %), 0.036815 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 164355, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/japanese.utf8.txt
   5.992 ins/byte,    5.992 cycle/byte,    1.637 GB/s (1.9 %), 0.020657 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.888 ins/cycle
   8.283 ins/char,    8.283 cycle/char,    1.184 Gc/s (1.9 %), 0.028556 b.misses/char, 0.000000 c.mis/char,     1.38 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   7.517 ins/byte,    7.517 cycle/byte,    1.263 GB/s (1.2 %), 0.037401 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.796 ins/cycle
  10.089 ins/char,   10.089 cycle/char,    0.941 Gc/s (1.2 %), 0.050193 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
convert_utf8_to_utf16+fallback, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
  10.787 ins/byte,   10.787 cycle/byte,    0.764 GB/s (1.1 %), 0.070980 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.426 ins/cycle
  14.476 ins/char,   14.476 cycle/char,    0.569 Gc/s (1.1 %), 0.095258 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
convert_utf8_to_utf16+haswell, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   3.925 ins/byte,    3.925 cycle/byte,    2.891 GB/s (2.0 %), 0.001451 b.misses/byte, 0.000000 c.mis/byte,    3.402 GHz,    3.335 ins/cycle
   5.268 ins/char,    5.268 cycle/char,    2.154 Gc/s (2.0 %), 0.001947 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
  18.501 ins/byte,   18.501 cycle/byte,    0.648 GB/s (7.8 %), 0.062917 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.532 ins/cycle
  24.829 ins/char,   24.829 cycle/char,    0.483 Gc/s (7.8 %), 0.084437 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
convert_utf8_to_utf16+icu, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
  11.701 ins/byte,   11.701 cycle/byte,    0.750 GB/s (2.1 %), 0.063602 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    2.584 ins/cycle
  15.704 ins/char,   15.704 cycle/char,    0.559 Gc/s (2.1 %), 0.085356 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
convert_utf8_to_utf16+llvm, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
  33.022 ins/byte,   33.022 cycle/byte,    0.338 GB/s (1.2 %), 0.080923 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.289 ins/cycle
  44.317 ins/char,   44.317 cycle/char,    0.252 Gc/s (1.2 %), 0.108601 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
convert_utf8_to_utf16+u8u16, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
  10.211 ins/byte,   10.211 cycle/byte,    1.263 GB/s (3.3 %), 0.000082 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.796 ins/cycle
  13.704 ins/char,   13.704 cycle/char,    0.941 Gc/s (3.3 %), 0.000110 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
convert_utf8_to_utf16+utf8lut, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   4.405 ins/byte,    4.405 cycle/byte,    1.488 GB/s (1.4 %), 0.000072 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    1.929 ins/cycle
   5.911 ins/char,    5.911 cycle/char,    1.109 Gc/s (1.4 %), 0.000096 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   6.503 ins/byte,    6.503 cycle/byte,    1.968 GB/s (1.9 %), 0.002309 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.764 ins/cycle
   8.727 ins/char,    8.727 cycle/char,    1.466 Gc/s (1.9 %), 0.003099 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
convert_utf8_to_utf16+westmere, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   5.709 ins/byte,    5.709 cycle/byte,    2.300 GB/s (1.5 %), 0.000593 b.misses/byte, 0.000000 c.mis/byte,    3.400 GHz,    3.862 ins/cycle
   7.661 ins/char,    7.661 cycle/char,    1.714 Gc/s (1.5 %), 0.000795 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
  20.791 ins/byte,   20.791 cycle/byte,    0.502 GB/s (1.3 %), 0.070745 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.074 ins/cycle
  27.902 ins/char,   27.902 cycle/char,    0.374 Gc/s (1.3 %), 0.094942 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   4.305 ins/byte,    4.305 cycle/byte,    2.664 GB/s (2.8 %), 0.001308 b.misses/byte, 0.000000 c.mis/byte,    3.401 GHz,    3.371 ins/cycle
   5.777 ins/char,    5.777 cycle/char,    1.985 Gc/s (2.8 %), 0.001755 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 97859, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/korean.utf8.txt
   6.557 ins/byte,    6.557 cycle/byte,    2.046 GB/s (1.3 %), 0.000511 b.misses/byte, 0.000000 c.mis/byte,    3.399 GHz,    3.948 ins/cycle
   8.799 ins/char,    8.799 cycle/char,    1.525 Gc/s (1.3 %), 0.000686 b.misses/char, 0.000000 c.mis/char,     1.34 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   7.910 ins/byte,    7.910 cycle/byte,    1.090 GB/s (1.3 %), 0.050970 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.538 ins/cycle
   9.909 ins/char,    9.909 cycle/char,    0.870 Gc/s (1.3 %), 0.063852 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
convert_utf8_to_utf16+fallback, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
  10.922 ins/byte,   10.922 cycle/byte,    0.746 GB/s (1.4 %), 0.068985 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.401 ins/cycle
  13.683 ins/char,   13.683 cycle/char,    0.596 Gc/s (1.4 %), 0.086420 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
convert_utf8_to_utf16+haswell, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   3.218 ins/byte,    3.218 cycle/byte,    2.820 GB/s (3.4 %), 0.006491 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    2.670 ins/cycle
   4.031 ins/char,    4.031 cycle/char,    2.251 Gc/s (3.4 %), 0.008132 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
  18.782 ins/byte,   18.782 cycle/byte,    0.618 GB/s (5.0 %), 0.066149 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.417 ins/cycle
  23.528 ins/char,   23.528 cycle/char,    0.493 Gc/s (5.0 %), 0.082867 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
convert_utf8_to_utf16+icu, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
  12.705 ins/byte,   12.705 cycle/byte,    0.637 GB/s (1.1 %), 0.068005 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.385 ins/cycle
  15.916 ins/char,   15.916 cycle/char,    0.509 Gc/s (1.1 %), 0.085193 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
convert_utf8_to_utf16+llvm, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
  36.359 ins/byte,   36.359 cycle/byte,    0.315 GB/s (1.6 %), 0.065047 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.371 ins/cycle
  45.549 ins/char,   45.549 cycle/char,    0.251 Gc/s (1.6 %), 0.081487 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
convert_utf8_to_utf16+u8u16, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   9.147 ins/byte,    9.147 cycle/byte,    1.385 GB/s (9.5 %), 0.000122 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.730 ins/cycle
  11.459 ins/char,   11.459 cycle/char,    1.106 Gc/s (9.5 %), 0.000152 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
convert_utf8_to_utf16+utf8lut, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   4.523 ins/byte,    4.523 cycle/byte,    1.446 GB/s (1.5 %), 0.000045 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.926 ins/cycle
   5.666 ins/char,    5.666 cycle/char,    1.154 Gc/s (1.5 %), 0.000056 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   6.017 ins/byte,    6.017 cycle/byte,    1.859 GB/s (1.6 %), 0.008924 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.291 ins/cycle
   7.538 ins/char,    7.538 cycle/char,    1.484 Gc/s (1.6 %), 0.011179 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
convert_utf8_to_utf16+westmere, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   4.826 ins/byte,    4.826 cycle/byte,    2.369 GB/s (3.9 %), 0.003559 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.365 ins/cycle
   6.046 ins/char,    6.046 cycle/char,    1.891 Gc/s (3.9 %), 0.004459 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
  20.924 ins/byte,   20.924 cycle/byte,    0.496 GB/s (1.4 %), 0.068498 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.056 ins/cycle
  26.213 ins/char,   26.213 cycle/char,    0.396 Gc/s (1.4 %), 0.085810 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   3.598 ins/byte,    3.598 cycle/byte,    2.687 GB/s (2.7 %), 0.004884 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    2.845 ins/cycle
   4.508 ins/char,    4.508 cycle/char,    2.145 Gc/s (2.7 %), 0.006119 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 156209, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/persan.utf8.txt
   5.675 ins/byte,    5.675 cycle/byte,    2.169 GB/s (3.0 %), 0.002433 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.623 ins/cycle
   7.110 ins/char,    7.110 cycle/char,    1.731 Gc/s (3.0 %), 0.003047 b.misses/char, 0.000000 c.mis/char,     1.25 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   1.880 ins/byte,    1.880 cycle/byte,    3.633 GB/s (5.0 %), 0.016714 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.011 ins/cycle
   1.929 ins/char,    1.929 cycle/char,    3.542 Gc/s (5.0 %), 0.017145 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+fallback, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   5.320 ins/byte,    5.320 cycle/byte,    1.374 GB/s (2.3 %), 0.037476 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.154 ins/cycle
   5.457 ins/char,    5.457 cycle/char,    1.340 Gc/s (2.3 %), 0.038441 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+haswell, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   2.364 ins/byte,    2.364 cycle/byte,    2.420 GB/s (2.0 %), 0.024984 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    1.685 ins/cycle
   2.425 ins/char,    2.425 cycle/char,    2.359 Gc/s (2.0 %), 0.025627 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
  18.967 ins/byte,   18.967 cycle/byte,    0.888 GB/s (1.7 %), 0.019768 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.960 ins/cycle
  19.456 ins/char,   19.456 cycle/char,    0.865 Gc/s (1.7 %), 0.020277 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+icu, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
  11.176 ins/byte,   11.176 cycle/byte,    0.892 GB/s (1.8 %), 0.024482 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.937 ins/cycle
  11.464 ins/char,   11.464 cycle/char,    0.870 Gc/s (1.8 %), 0.025112 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+llvm, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
  38.596 ins/byte,   38.596 cycle/byte,    0.338 GB/s (1.2 %), 0.018514 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.845 ins/cycle
  39.590 ins/char,   39.590 cycle/char,    0.330 Gc/s (1.2 %), 0.018990 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+u8u16, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   7.518 ins/byte,    7.518 cycle/byte,    1.586 GB/s (2.8 %), 0.000549 b.misses/byte, 0.000000 c.mis/byte,    3.396 GHz,    3.510 ins/cycle
   7.711 ins/char,    7.711 cycle/char,    1.546 Gc/s (2.8 %), 0.000563 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+utf8lut, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   5.493 ins/byte,    5.493 cycle/byte,    1.256 GB/s (1.8 %), 0.000036 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.033 ins/cycle
   5.635 ins/char,    5.635 cycle/char,    1.225 Gc/s (1.8 %), 0.000037 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   5.367 ins/byte,    5.367 cycle/byte,    2.038 GB/s (2.3 %), 0.010486 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.220 ins/cycle
   5.505 ins/char,    5.505 cycle/char,    1.987 Gc/s (2.3 %), 0.010756 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16+westmere, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   3.694 ins/byte,    3.694 cycle/byte,    1.987 GB/s (1.3 %), 0.023210 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.162 ins/cycle
   3.789 ins/char,    3.789 cycle/char,    1.937 Gc/s (1.3 %), 0.023807 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
  15.321 ins/byte,   15.321 cycle/byte,    0.709 GB/s (0.8 %), 0.037779 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.198 ins/cycle
  15.716 ins/char,   15.716 cycle/char,    0.691 Gc/s (0.8 %), 0.038752 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   2.742 ins/byte,    2.742 cycle/byte,    2.281 GB/s (1.8 %), 0.024079 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    1.841 ins/cycle
   2.812 ins/char,    2.812 cycle/char,    2.224 Gc/s (1.8 %), 0.024699 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 280660, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/portuguese.utf8.txt
   4.540 ins/byte,    4.540 cycle/byte,    1.803 GB/s (1.3 %), 0.022732 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.411 ins/cycle
   4.657 ins/char,    4.657 cycle/char,    1.758 Gc/s (1.3 %), 0.023318 b.misses/char, 0.000000 c.mis/char,     1.03 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   8.987 ins/byte,    8.987 cycle/byte,    1.085 GB/s (1.1 %), 0.046422 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.872 ins/cycle
  11.725 ins/char,   11.725 cycle/char,    0.832 Gc/s (1.1 %), 0.060563 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+fallback, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
  11.995 ins/byte,   11.995 cycle/byte,    0.727 GB/s (1.2 %), 0.067085 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.568 ins/cycle
  15.649 ins/char,   15.649 cycle/char,    0.557 Gc/s (1.2 %), 0.087522 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+haswell, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   3.153 ins/byte,    3.153 cycle/byte,    2.109 GB/s (1.8 %), 0.022169 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.959 ins/cycle
   4.114 ins/char,    4.114 cycle/char,    1.617 Gc/s (1.8 %), 0.028923 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
  18.760 ins/byte,   18.760 cycle/byte,    0.602 GB/s (3.5 %), 0.065965 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.326 ins/cycle
  24.475 ins/char,   24.475 cycle/char,    0.461 Gc/s (3.5 %), 0.086060 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+icu, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
  13.058 ins/byte,   13.058 cycle/byte,    0.642 GB/s (0.8 %), 0.067940 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.470 ins/cycle
  17.036 ins/char,   17.036 cycle/char,    0.492 Gc/s (0.8 %), 0.088637 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+llvm, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
  36.112 ins/byte,   36.112 cycle/byte,    0.317 GB/s (2.8 %), 0.064727 b.misses/byte, 0.000000 c.mis/byte,    3.390 GHz,    3.379 ins/cycle
  47.113 ins/char,   47.113 cycle/char,    0.243 Gc/s (2.8 %), 0.084445 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+u8u16, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   8.787 ins/byte,    8.787 cycle/byte,    1.378 GB/s (1.7 %), 0.001408 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.566 ins/cycle
  11.464 ins/char,   11.464 cycle/char,    1.056 Gc/s (1.7 %), 0.001836 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+utf8lut, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   4.345 ins/byte,    4.345 cycle/byte,    1.508 GB/s (1.4 %), 0.000029 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.930 ins/cycle
   5.668 ins/char,    5.668 cycle/char,    1.156 Gc/s (1.4 %), 0.000038 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   6.562 ins/byte,    6.562 cycle/byte,    1.413 GB/s (1.3 %), 0.024277 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.731 ins/cycle
   8.561 ins/char,    8.561 cycle/char,    1.083 Gc/s (1.3 %), 0.031673 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16+westmere, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   4.764 ins/byte,    4.764 cycle/byte,    1.703 GB/s (1.8 %), 0.021123 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.391 ins/cycle
   6.216 ins/char,    6.216 cycle/char,    1.306 Gc/s (1.8 %), 0.027558 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
  21.996 ins/byte,   21.996 cycle/byte,    0.486 GB/s (1.1 %), 0.067065 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.149 ins/cycle
  28.697 ins/char,   28.697 cycle/char,    0.372 Gc/s (1.1 %), 0.087496 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   3.531 ins/byte,    3.531 cycle/byte,    1.989 GB/s (1.5 %), 0.021734 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.068 ins/cycle
   4.607 ins/char,    4.607 cycle/char,    1.524 Gc/s (1.5 %), 0.028356 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 407095, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/russian.utf8.txt
   5.611 ins/byte,    5.611 cycle/byte,    1.567 GB/s (1.4 %), 0.020772 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.590 ins/cycle
   7.320 ins/char,    7.320 cycle/char,    1.201 Gc/s (1.4 %), 0.027099 b.misses/char, 0.000000 c.mis/char,     1.30 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   8.307 ins/byte,    8.307 cycle/byte,    1.609 GB/s (1.1 %), 0.013838 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.938 ins/cycle
  12.183 ins/char,   12.183 cycle/char,    1.097 Gc/s (1.1 %), 0.020294 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
convert_utf8_to_utf16+fallback, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
  10.772 ins/byte,   10.772 cycle/byte,    1.096 GB/s (1.9 %), 0.024015 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.478 ins/cycle
  15.798 ins/char,   15.798 cycle/char,    0.747 Gc/s (1.9 %), 0.035219 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
convert_utf8_to_utf16+haswell, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   2.828 ins/byte,    2.828 cycle/byte,    2.385 GB/s (1.5 %), 0.027991 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.987 ins/cycle
   4.148 ins/char,    4.148 cycle/char,    1.626 Gc/s (1.5 %), 0.041049 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
  18.366 ins/byte,   18.366 cycle/byte,    0.894 GB/s (4.3 %), 0.019601 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    4.837 ins/cycle
  26.934 ins/char,   26.934 cycle/char,    0.610 Gc/s (4.3 %), 0.028746 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
convert_utf8_to_utf16+icu, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
  11.806 ins/byte,   11.806 cycle/byte,    0.941 GB/s (1.2 %), 0.020031 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.275 ins/cycle
  17.315 ins/char,   17.315 cycle/char,    0.642 Gc/s (1.2 %), 0.029376 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
convert_utf8_to_utf16+llvm, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
  30.599 ins/byte,   30.599 cycle/byte,    0.434 GB/s (1.0 %), 0.019458 b.misses/byte, 0.000000 c.mis/byte,    3.389 GHz,    3.917 ins/cycle
  44.875 ins/char,   44.875 cycle/char,    0.296 Gc/s (1.0 %), 0.028536 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
convert_utf8_to_utf16+u8u16, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   8.622 ins/byte,    8.622 cycle/byte,    1.378 GB/s (2.5 %), 0.002962 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.500 ins/cycle
  12.645 ins/char,   12.645 cycle/char,    0.940 Gc/s (2.5 %), 0.004343 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
convert_utf8_to_utf16+utf8lut, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   4.290 ins/byte,    4.290 cycle/byte,    1.631 GB/s (1.8 %), 0.000024 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.061 ins/cycle
   6.291 ins/char,    6.291 cycle/char,    1.112 Gc/s (1.8 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   6.276 ins/byte,    6.276 cycle/byte,    1.577 GB/s (1.7 %), 0.013794 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.916 ins/cycle
   9.204 ins/char,    9.204 cycle/char,    1.075 Gc/s (1.7 %), 0.020229 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
convert_utf8_to_utf16+westmere, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   4.280 ins/byte,    4.280 cycle/byte,    1.905 GB/s (1.6 %), 0.028358 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.401 ins/cycle
   6.277 ins/char,    6.277 cycle/char,    1.299 Gc/s (1.6 %), 0.041588 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
  20.773 ins/byte,   20.773 cycle/byte,    0.626 GB/s (1.5 %), 0.024123 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.833 ins/cycle
  30.465 ins/char,   30.465 cycle/char,    0.427 Gc/s (1.5 %), 0.035377 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   3.205 ins/byte,    3.205 cycle/byte,    2.217 GB/s (1.4 %), 0.028029 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.093 ins/cycle
   4.701 ins/char,    4.701 cycle/char,    1.511 Gc/s (1.4 %), 0.041106 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 593589, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/thai.utf8.txt
   5.126 ins/byte,    5.126 cycle/byte,    1.726 GB/s (1.3 %), 0.028488 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.606 ins/cycle
   7.517 ins/char,    7.517 cycle/char,    1.177 Gc/s (1.3 %), 0.041778 b.misses/char, 0.000000 c.mis/char,     1.47 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   2.901 ins/byte,    2.901 cycle/byte,    2.302 GB/s (1.9 %), 0.024447 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    1.966 ins/cycle
   3.051 ins/char,    3.051 cycle/char,    2.188 Gc/s (1.9 %), 0.025717 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
convert_utf8_to_utf16+fallback, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   7.289 ins/byte,    7.289 cycle/byte,    0.984 GB/s (2.1 %), 0.063426 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.113 ins/cycle
   7.667 ins/char,    7.667 cycle/char,    0.936 Gc/s (2.1 %), 0.066722 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
convert_utf8_to_utf16+haswell, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   2.905 ins/byte,    2.905 cycle/byte,    2.468 GB/s (2.2 %), 0.016204 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.110 ins/cycle
   3.055 ins/char,    3.055 cycle/char,    2.346 Gc/s (2.2 %), 0.017046 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
  18.942 ins/byte,   18.942 cycle/byte,    0.755 GB/s (2.3 %), 0.041630 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    4.211 ins/cycle
  19.926 ins/char,   19.926 cycle/char,    0.717 Gc/s (2.3 %), 0.043793 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
convert_utf8_to_utf16+icu, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
  11.386 ins/byte,   11.386 cycle/byte,    0.793 GB/s (1.8 %), 0.046269 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.661 ins/cycle
  11.978 ins/char,   11.978 cycle/char,    0.754 Gc/s (1.8 %), 0.048673 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
convert_utf8_to_utf16+llvm, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
  38.284 ins/byte,   38.284 cycle/byte,    0.321 GB/s (1.6 %), 0.040712 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.615 ins/cycle
  40.273 ins/char,   40.273 cycle/char,    0.305 Gc/s (1.6 %), 0.042827 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
convert_utf8_to_utf16+u8u16, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   7.792 ins/byte,    7.792 cycle/byte,    1.579 GB/s (2.3 %), 0.000210 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    3.621 ins/cycle
   8.197 ins/char,    8.197 cycle/char,    1.501 Gc/s (2.3 %), 0.000221 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
convert_utf8_to_utf16+utf8lut, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   5.357 ins/byte,    5.357 cycle/byte,    1.201 GB/s (1.9 %), 0.000041 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.895 ins/cycle
   5.635 ins/char,    5.635 cycle/char,    1.142 Gc/s (1.9 %), 0.000043 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   4.519 ins/byte,    4.519 cycle/byte,    2.380 GB/s (1.4 %), 0.007223 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    3.165 ins/cycle
   4.754 ins/char,    4.754 cycle/char,    2.263 Gc/s (1.4 %), 0.007598 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
convert_utf8_to_utf16+westmere, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   4.342 ins/byte,    4.342 cycle/byte,    2.097 GB/s (2.9 %), 0.012708 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.681 ins/cycle
   4.568 ins/char,    4.568 cycle/char,    1.994 Gc/s (2.9 %), 0.013368 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
  17.291 ins/byte,   17.291 cycle/byte,    0.590 GB/s (1.2 %), 0.062770 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.006 ins/cycle
  18.189 ins/char,   18.189 cycle/char,    0.561 Gc/s (1.2 %), 0.066031 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   3.282 ins/byte,    3.282 cycle/byte,    2.363 GB/s (1.7 %), 0.014328 b.misses/byte, 0.000000 c.mis/byte,    3.398 GHz,    2.282 ins/cycle
   3.452 ins/char,    3.452 cycle/char,    2.246 Gc/s (1.7 %), 0.015072 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 195078, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/turkish.utf8.txt
   5.188 ins/byte,    5.188 cycle/byte,    1.906 GB/s (2.1 %), 0.012087 b.misses/byte, 0.000000 c.mis/byte,    3.397 GHz,    2.911 ins/cycle
   5.458 ins/char,    5.458 cycle/char,    1.812 Gc/s (2.1 %), 0.012716 b.misses/char, 0.000000 c.mis/char,     1.05 byte/char
input detected as UTF8
current system detected as haswell
===========================
convert_utf8_to_utf16+cppcon2018, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   4.744 ins/byte,    4.744 cycle/byte,    1.150 GB/s (2.6 %), 0.050321 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.607 ins/cycle
   5.359 ins/char,    5.359 cycle/char,    1.018 Gc/s (2.6 %), 0.056845 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char
convert_utf8_to_utf16+fallback, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
  10.060 ins/byte,   10.060 cycle/byte,    0.672 GB/s (1.4 %), 0.102668 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    1.992 ins/cycle
  11.364 ins/char,   11.364 cycle/char,    0.595 Gc/s (1.4 %), 0.115977 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char
convert_utf8_to_utf16+haswell, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   4.298 ins/byte,    4.298 cycle/byte,    1.312 GB/s (1.6 %), 0.052027 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.661 ins/cycle
   4.856 ins/char,    4.856 cycle/char,    1.161 Gc/s (1.6 %), 0.058771 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char
convert_utf8_to_utf16+hoehrmann, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
  18.807 ins/byte,   18.807 cycle/byte,    0.554 GB/s (2.7 %), 0.090465 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    3.067 ins/cycle
  21.245 ins/char,   21.245 cycle/char,    0.490 Gc/s (2.7 %), 0.102192 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char
convert_utf8_to_utf16+icu, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
  11.522 ins/byte,   11.522 cycle/byte,    0.647 GB/s (2.9 %), 0.091738 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    2.196 ins/cycle
  13.016 ins/char,   13.016 cycle/char,    0.573 Gc/s (2.9 %), 0.103630 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char
convert_utf8_to_utf16+llvm, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
  36.708 ins/byte,   36.708 cycle/byte,    0.308 GB/s (0.6 %), 0.068618 b.misses/byte, 0.000000 c.mis/byte,    3.389 GHz,    3.335 ins/cycle
  41.466 ins/char,   41.466 cycle/char,    0.273 Gc/s (0.6 %), 0.077512 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char
convert_utf8_to_utf16+u8u16, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   9.852 ins/byte,    9.852 cycle/byte,    1.270 GB/s (1.7 %), 0.000213 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    3.685 ins/cycle
  11.129 ins/char,   11.129 cycle/char,    1.124 Gc/s (1.7 %), 0.000241 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char
convert_utf8_to_utf16+utf8lut, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   4.987 ins/byte,    4.987 cycle/byte,    1.195 GB/s (0.8 %), 0.000031 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.755 ins/cycle
   5.633 ins/char,    5.633 cycle/char,    1.057 Gc/s (0.8 %), 0.000035 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char
convert_utf8_to_utf16+utf8sse4, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   5.927 ins/byte,    5.927 cycle/byte,    1.581 GB/s (0.6 %), 0.018666 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.760 ins/cycle
   6.695 ins/char,    6.695 cycle/char,    1.399 Gc/s (0.6 %), 0.021086 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char
convert_utf8_to_utf16+westmere, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   6.032 ins/byte,    6.032 cycle/byte,    1.101 GB/s (0.9 %), 0.052008 b.misses/byte, 0.000000 c.mis/byte,    3.394 GHz,    1.956 ins/cycle
   6.814 ins/char,    6.814 cycle/char,    0.975 Gc/s (0.9 %), 0.058750 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+fallback, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
  20.061 ins/byte,   20.061 cycle/byte,    0.471 GB/s (3.5 %), 0.109235 b.misses/byte, 0.000000 c.mis/byte,    3.376 GHz,    2.799 ins/cycle
  22.662 ins/char,   22.662 cycle/char,    0.417 Gc/s (3.5 %), 0.123395 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+haswell, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   4.676 ins/byte,    4.676 cycle/byte,    1.229 GB/s (0.8 %), 0.055587 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    1.694 ins/cycle
   5.282 ins/char,    5.282 cycle/char,    1.088 Gc/s (0.8 %), 0.062793 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char
convert_utf8_to_utf16_with_dynamic_allocation+westmere, input size: 319029, iterations: 2000, dataset: unicode_lipsum/wikipedia_mars/vietnamese.utf8.txt
   6.878 ins/byte,    6.878 cycle/byte,    1.042 GB/s (0.8 %), 0.051256 b.misses/byte, 0.000000 c.mis/byte,    3.395 GHz,    2.112 ins/cycle
   7.770 ins/char,    7.770 cycle/char,    0.923 Gc/s (0.8 %), 0.057900 b.misses/char, 0.000000 c.mis/char,     1.13 byte/char

==> streamwikipediaarabicutf16.txt <==
# current system detected as haswell.
# loading file unicode_lipsum/wikipedia_mars/arabic.utf16.txt
# input detected as UTF16 little-endian.
n,	speed
32,	0.581142
98,	1.81005
165,	2.88962
231,	3.6875
298,	4.93311
364,	5.7503
431,	6.30862
497,	6.04167
564,	6.80163
630,	6.67033
697,	6.50832
763,	6.95173
830,	7.32511
896,	6.79905
963,	6.52932
1029,	6.93537
1096,	6.78152
1162,	6.98946
1229,	6.55527
1295,	6.50885
1362,	6.19293
1428,	6.6426
1495,	6.74312
1561,	6.84534
1628,	6.52825
1694,	6.61668
1761,	6.52994
1827,	6.60895
1894,	6.71507
1960,	6.75086
2027,	6.72568
2093,	6.91914
2160,	7.056
2226,	6.91213
2293,	6.86739
2359,	6.8685
2426,	6.88997
2492,	7.03476
2559,	7.07169
2625,	7.02308
2692,	7.0574
2758,	7.01462
2825,	7.07426
2891,	7.13858
2958,	7.06957
3024,	7.09243
3091,	6.95067
3157,	6.98974
3224,	7.07588
3290,	7.16669
3357,	7.05583
6676,	7.11144
9995,	7.00443
13314,	6.55103
16633,	6.44275
19952,	5.96059
23271,	5.87504
26590,	5.89908
29909,	5.80323
33228,	5.7669
36547,	5.69785
39866,	5.54625
43185,	5.40592
46504,	5.36721
49823,	5.37031
53142,	5.31431
56461,	5.34948
59780,	5.33808
63099,	5.30874
66418,	5.26957
69737,	5.21743
73056,	5.21795
76375,	5.2034
79694,	5.16484
83013,	5.11345
86332,	5.04477
89651,	5.02047
92970,	5.04074
96289,	5.03255
99608,	5.03841
102927,	5.07375
106246,	5.08718
109565,	5.14222
112884,	5.10189
116203,	5.09427
119522,	5.07569
122841,	5.0601
126160,	5.04782
129479,	5.00478
132798,	5.00429
136117,	5.01092
139436,	5.04575
142755,	5.00978
146074,	4.97045
149393,	4.96231
152712,	4.96291
156031,	4.93369
159350,	4.9208
162669,	4.95723
165988,	4.95044
169307,	4.91006
172626,	4.94631
175945,	4.93317
179264,	4.9414
182583,	4.92511
185902,	4.91721
189221,	4.94515
192540,	4.98964
195859,	5.04231
199178,	5.08661
202497,	5.10661
205816,	5.14632
209135,	5.16108
212454,	5.17554
215773,	5.21428
219092,	5.24238
222411,	5.19001
225730,	5.29079
229049,	5.31571
232368,	5.32631
235687,	5.34626
239006,	5.38333
242325,	5.39891
245644,	5.42749
248963,	5.45613
252282,	5.45682
255601,	5.51761
258920,	5.57564
262239,	5.60059
265558,	5.5656
268877,	5.58951
272196,	5.5848
275515,	5.57918
278834,	5.5793
282153,	5.58547
285472,	5.59459
288791,	5.56906
292110,	5.55997
295429,	5.55698
298748,	5.53789
302067,	5.52908
305386,	5.53069
308705,	5.52189
312024,	5.50629
315343,	5.46692
318662,	5.43296
321981,	5.40729
325300,	5.39439
328619,	5.38796
331938,	5.37425
335257,	5.36055
338576,	5.33711
341895,	5.31666
345214,	5.29979
348533,	5.29932
351852,	5.28068
355171,	5.23368
358490,	5.2641
361809,	5.26671
365128,	5.23324
368447,	5.21599
371766,	5.18789
375085,	5.16922
378404,	5.15805
381723,	5.13674
385042,	5.14492
388361,	5.14559
391680,	5.14959
394999,	5.13649
398318,	5.11481
401637,	5.11444
404956,	5.08432
408275,	5.05401
411594,	5.03624
414913,	4.99643
418232,	4.954
421551,	4.92674

==> streamwikipediaarabicutf8.txt <==
# current system detected as haswell.
# loading file unicode_lipsum/wikipedia_mars/arabic.utf8.txt
# input detected as UTF8.
n,	speed
35,	0.334895
86,	0.82505
170,	1.6689
254,	2.25398
338,	3.59556
422,	3.92664
495,	3.10999
577,	3.98279
641,	3.25434
698,	2.88858
782,	3.2718
852,	3.18334
916,	2.82979
990,	3.23398
1044,	2.65462
1128,	3.1642
1198,	2.98977
1264,	3.05372
1338,	3.04205
1392,	2.88623
1473,	2.9414
1548,	2.914
1601,	2.7357
1675,	2.95771
1746,	2.91651
1802,	2.61974
1881,	2.89654
1958,	2.8984
2011,	2.82595
2091,	2.89886
2168,	2.93541
2230,	2.91144
2296,	2.76254
2371,	2.91776
2429,	2.71297
2513,	3.02776
2583,	2.88007
2642,	2.80679
2715,	2.85646
2778,	2.86615
2857,	2.9351
2933,	2.92257
2988,	2.80466
3067,	2.96995
3135,	2.87077
3197,	2.79785
3281,	2.96387
3346,	2.81499
3412,	2.91519
3481,	2.80972
6962,	2.81046
10254,	2.73835
13256,	2.53577
16222,	2.45231
19020,	2.31883
22128,	2.28148
25193,	2.25254
28187,	2.25456
30972,	2.22101
33794,	2.19181
36818,	2.19905
39266,	2.13385
41933,	2.09756
44669,	2.07865
47321,	2.04415
50397,	2.06501
53258,	2.05886
56254,	2.07345
59351,	2.08124
62232,	2.06513
64936,	2.03992
67849,	2.03794
70445,	2.00876
73574,	2.01933
76351,	2.00115
79164,	2.00625
82137,	2.01833
84873,	2.00521
87915,	2.00871
90838,	2.00663
94128,	2.01993
96958,	2.01351
100040,	2.00794
103324,	2.02284
106022,	2.00388
109057,	2.00303
112053,	2.00164
114995,	1.99956
117908,	1.99362
120903,	1.98813
123827,	1.98006
126565,	1.97136
129598,	1.96336
132328,	1.95443
135218,	1.95843
138783,	1.98174
141712,	1.9708
144258,	1.95586
146821,	1.9437
149746,	1.93768
152281,	1.91957
155216,	1.9183
158307,	1.91187
161369,	1.90782
164446,	1.90122
167452,	1.8842
170426,	1.87971
173374,	1.87417
176771,	1.88044
180384,	1.88893
183483,	1.88528
186392,	1.87569
190223,	1.88481
194182,	1.89883
198331,	1.92725
202401,	1.95794
206227,	1.97439
209947,	1.97605
214062,	1.99773
218151,	2.01459
222301,	2.0391
226347,	2.05812
230492,	2.07993
234321,	2.09566
238166,	2.11278
242048,	2.12634
246111,	2.14073
250127,	2.15637
253996,	2.16418
258137,	2.1859
262109,	2.19715
265643,	2.19021
269181,	2.18266
272547,	2.17159
276076,	2.17017
279541,	2.16515
282963,	2.16224
286393,	2.15858
289926,	2.14616
293368,	2.13748
296802,	2.11758
300296,	2.1233
303913,	2.12966
307677,	2.12362
311341,	2.10731
314915,	2.10273
318562,	2.10294
322042,	2.1064
325475,	2.10471
329007,	2.09939
332583,	2.09564
336093,	2.08568
339612,	2.07661
343053,	2.0742
346678,	2.07301
350321,	2.06464
353910,	2.05692
357451,	2.05457
361119,	2.05754
364634,	2.05295
368175,	2.05063
371745,	2.0463
375277,	2.04288
379035,	2.04538
382501,	2.04282
386031,	2.03532
389560,	2.03889
393073,	2.04176
396495,	2.04276
400017,	2.04784
403529,	2.04284
407100,	2.03531
410671,	2.01675
414196,	2.00976
417771,	2.00285
421263,	1.99823
424789,	1.99609
